A Sample-Driven Solving Procedure for the Repeated Reachability of Quantum CTMCs

Reachability analysis plays a central role in system design and verification. The reachability problem, denoted $\Diamond^J\,\Phi$, asks whether the system will meet the property $\Phi$ after some time in a given time interval $J$. Recently, it has been considered on a novel kind of real-time systems -- quantum continuous-time Markov chains (QCTMCs), and embedded into the model-checking algorithm. In this paper, we further study the repeated reachability problem in QCTMCs, denoted $\Box^I\,\Diamond^J\,\Phi$, which concerns whether the system starting from each \emph{absolute} time in $I$ will meet the property $\Phi$ after some coming \emph{relative} time in $J$. First of all, we reduce it to the real root isolation of a class of real-valued functions (exponential polynomials), whose solvability is conditional to Schanuel's conjecture being true. To speed up the procedure, we employ the strategy of sampling. The original problem is shown to be equivalent to the existence of a finite collection of satisfying samples. We then present a sample-driven procedure, which can effectively refine the sample space after each time of sampling, no matter whether the sample itself is successful or conflicting. The improvement on efficiency is validated by randomly generated instances. Hence the proposed method would be promising to attack the repeated reachability problems together with checking other $\omega$-regular properties in a wide scope of real-time systems.

==> data/data_bool_d1.txt <==
x a b sample c d iso
1 8.62 528 c 39.88 588 c
2 2.07 324 a 4.40 358 a
3 6.88 1081 a 19.87 1195 a
4 5.50 866 a 19.30 965 a
5 5.09 759 a 18.62 848 a
6 6.07 829 a 25.98 902 a
7 5.92 840 a 16.60 935 a
8 10.29 1602 a 19.47 1775 a
9 5.64 857 a 18.53 950 a
10 2.27 323 a 14.40 358 a
11 5.74 432 c 15.23 449 c
12 6.53 656 a 28.43 715 a
13 6.63 441 c 18.23 484 c
14 4.23 663 c 18.41 730 c
15 5.35 885 c 8.08 975 c
16 9.86 1042 a 49.21 1138 a
17 10.98 963 c 38.87 1066 c
18 4.08 650 a 13.23 716 a
19 2.67 434 a 3.73 478 a
20 4.84 759 c 19.20 837 c

==> data/data_bool_d2.txt <==
x a b sample c d  iso
1 6.35 816 c 40.11 910 c
2 5.97 735 c 51.33 846 c
3 4.55 639 a 20.44 736 a
4 9.01 1298 a 54.04 1356 a
5 5.06 762 a 13.29 865 a
6 1.49 201 a 3.94 212 a
7 10.59 859 a 33.90 941 a
8 11.29 764 c 34.54 840 c
9 3.31 446 c 19.54 487 c
10 5.25 782 c 17.90 854 c
11 5.26 527 a 28.83 570 a
12 5.16 752 a 19.57 836 a
13 2.85 432 a 9.73 485 a
14 3.07 434 c 16.77 488 c
15 21.73 793 c 62.85 869 c
16 7.22 937 a 38.85 1025 a
17 7.48 437 c 35.79 483 c
18 2.66 331 c 27.14 338 c
19 6.35 887 a 43.41 920 a
20 4.34 667 c 14.36 695 c

==> data/data_bool_d3.txt <==
x a b sample c d iso
1 13.32 544 c 85.58 588 c
2 26.54 1022 c 221.26 1148 c
3 10.50 1042 a 56.63 1166 a
4 8.25 697 a 186.13 791 a
5 10.64 1053 a 72.39 1210 a
6 17.16 1216 a 146.65 1333 a
7 4.51 455 c 24.93 500 c
8 9.05 1376 a 155.01 1543 a
9 3.58 575 a 69.45 652 a
10 4.28 693 a 23.15 785 a
11 13.30 428 a 95.38 458 a
12 14.32 1011 c 316.67 1154 c
13 12 681 c 124.79 791 c
14 10.14 918 c 127.79 1052 c
15 4.92 462 c 43.60 495 c
16 13 1211 a 279.94 1328 a
17 3.42 227 a 57.30 233 a
18 5.55 910 a 38.74 938 a
19 2.74 456 a 13.14 471 a
20 4.38 689 a 27.43 709 a


==> data/data_bool_d4.txt <==
x a b sample c d iso
1 13.01 534 a 66.46 569 a
2 24.69 1246 c 250.10 1385 c
3 14.54 1377 a 232.65 1450 a
4 9.69 1035 a 11.75 1103 a
5 6.44 576 a 70.18 615 a
6 13.23 1063 c 83.68 1232 c
7 4.42 684 a 28.68 769 a
8 4.55 687 c 91.40 787 c
9 3.59 576 a 31.32 662 a
10 9.34 1508 c 73.46 1726 c
11 26.46 1315 c 285.20 1539 c
12 3.57 341 c 16.79 399 c
13 8.06 800 a 82.84 938 a
14 10.76 1146 a 25.78 1346 a
15 4.81 460 a 68.80 541 a
16 2.61 318 a 119.91 374 a
17 4.85 750 a 64.90 883 a
18 5.78 868 a 70.19 1022 a
19 4.80 771 a 24.85 910 a
20 3.18 444 c 36.25 525 c

==> data/data_d1.txt <==
x a b sample c d iso
1 1.68 105 c 5.76 111 c
2 0.66 105 a 0.74 111 a
3 0.69 106 a 1.54 113 a
4 0.68 106 a 0.84 113 a
5 0.66 106 c 0.74 113 c
6 2.43 106 c 3.43 106 c
7 8.33 110 c 10.29 115 c
8 0.73 110 a 4.99 116 a
9 0.71 110 a 1.58 116 a
10 0.70 110 a 1.55 116 a
11 0.80 101 a 5.85 111 a
12 0.79 102 a 5.62 114 a
13 0.70 102 a 6.78 116 a
14 2.20 106 c 4.44 118 c
15 0.67 106 a 0.75 118 a
16 0.88 102 a 6.87 111 a
17 0.81 103 a 3.40 113 a
18 0.99 104 a 6.16 115 a
19 0.68 104 c 0.76 115 c
20 0.73 105 a 4.01 116 a

==> data/data_d2.txt <==
x a b sample c d iso
1 2.59 106 a 47.18 120 a
2 1.08 107 a 9.51 121 a
3 0.77 107 c 2.83 121 c
4 0.75 107 c 3.75 121 c
5 0.76 107 c 2.69 121 c
6 5.94 108 c 10.58 110 c
7 0.77 108 a 15.17 113 a
8 3.26 109 a 14.38 115 a
9 0.78 109 a 2.73 116 a
10 0.77 109 a 2.69 117 a
11 24.02 112 c 15.80 114 c
12 0.75 112 a 10.24 116 a
13 0.77 112 c 4.60 116 c
14 0.77 112 a 2.85 117 a
15 1.10 112 a 12.79 119 a
16 1.75 104 a 12.90 110 a
17 1.87 107 a 11.32 117 a
18 0.76 107 c 2.80 117 c
19 0.71 107 a 3.25 117 a
20 0.75 108 c 2.75 118 c

==> data/data_d3.txt <==
x a b sample c d iso
1 1.31 104 a 103.39 123 a
2 1.26 104 c 20.56 124 c
3 1.19 105 c 4.26 124 c
4 1.33 106 a 14.08 125 a
5 1.16 106 c 5.05 125 c
6 7.93 101 a 49.06 116 a
7 0.67 101 a 1.02 116 a
8 0.80 101 a 5.28 118 a
9 0.74 101 c 3.12 119 c
10 0.78 101 c 4.48 120 c
11 4.15 109 a 29.87 117 a
12 1.29 110 c 12.21 119 c
13 1.21 110 a 5.14 120 a
14 1.32 110 a 21.13 123 a
15 1.09 110 a 1.57 123 a
16 1.36 104 a 59.54 121 a
17 1.31 105 a 16.73 123 a
18 1.30 106 a 7.40 124 a
19 1.27 106 a 11.22 125 a
20 1.24 107 c 6.11 125 c

==> data/data_d4.txt <==
x a b sample c d iso
1 1.14 107 c 0.91 106 c
2 72.58 119 a 31.68 118 a
3 1.18 120 a 109.23 127 a
4 0.69 120 c 2.11 127 c
5 0.70 120 c 0.91 127 c
6 25.49 119 c 30.25 113 c
7 12.63 119 c 136.25 128 c
8 1.20 119 a 37.14 129 a
9 1.25 119 a 11.26 129 a
10 1.43 120 a 21.79 131 a
11 3.59 111 a 94.24 126 a
12 4.04 112 c 9.21 126 c
13 0.82 112 c 8.79 127 c
14 0.83 113 c 24.18 129 c
15 0.91 113 a 15.17 129 a
16 3.93 110 c 18.65 112 c
17 1.32 110 c 8.07 115 c
18 1.21 110 c 6.86 118 c
19 1.35 111 c 8.34 120 c
20 1.46 111 c 21.84 124 c

==> data/data_ex1.txt <==
x y
0 -1
0.001 -0.996505245668998
0.002 -0.993020965370599
0.003 -0.989547133188484
0.004 -0.986083723261831
0.005 -0.982630709785058
0.006 -0.979188067007584
0.007 -0.975755769233581
0.008 -0.972333790821731
0.009000000000000001 -0.968922106184991
0.010000000000000002 -0.965520689790354
0.011000000000000003 -0.962129516158616
0.012000000000000004 -0.958748559864142
0.013000000000000005 -0.955377795534641
0.014000000000000005 -0.952017197850937
0.015000000000000006 -0.948666741546745
0.016000000000000007 -0.945326401408448
0.017000000000000008 -0.941996152274881
0.01800000000000001 -0.938675969037111
0.01900000000000001 -0.935365826638223
0.02000000000000001 -0.932065700073109
0.02100000000000001 -0.928775564388256
0.022000000000000013 -0.925495394681539
0.023000000000000013 -0.922225166102014
0.024000000000000014 -0.918964853849717
0.025000000000000015 -0.915714433175463
0.026000000000000016 -0.912473879380645
0.027000000000000017 -0.909243167817036
0.028000000000000018 -0.906022273886598
0.02900000000000002 -0.902811173041290
0.03000000000000002 -0.899609840782871
0.03100000000000002 -0.896418252662721
0.03200000000000002 -0.893236384281645
0.03300000000000002 -0.890064211289699
0.03400000000000002 -0.886901709385998
0.035000000000000024 -0.883748854318543
0.036000000000000025 -0.880605621884040
0.037000000000000026 -0.877471987927723
0.03800000000000003 -0.874347928343182
0.03900000000000003 -0.871233419072190
0.04000000000000003 -0.868128436104531
0.04100000000000003 -0.865032955477836
0.04200000000000003 -0.861946953277407
0.04300000000000003 -0.858870405636067
0.04400000000000003 -0.855803288733982
0.04500000000000003 -0.852745578798509
0.046000000000000034 -0.849697252104036
0.047000000000000035 -0.846658284971822
0.048000000000000036 -0.843628653769841
0.04900000000000004 -0.840608334912633
0.05000000000000004 -0.837597304861146
0.05100000000000004 -0.834595540122590
0.05200000000000004 -0.831603017250284
0.05300000000000004 -0.828619712843513
0.05400000000000004 -0.825645603547381
0.05500000000000004 -0.822680666052670
0.05600000000000004 -0.819724877095690
0.057000000000000044 -0.816778213458149
0.058000000000000045 -0.813840651967007
0.059000000000000045 -0.810912169494342
0.060000000000000046 -0.807992742957213
0.06100000000000005 -0.805082349317527
0.06200000000000005 -0.802180965581906
0.06300000000000004 -0.799288568801555
0.06400000000000004 -0.796405136072136
0.06500000000000004 -0.793530644533634
0.06600000000000004 -0.790665071370238
0.06700000000000005 -0.787808393810210
0.06800000000000005 -0.784960589125763
0.06900000000000005 -0.782121634632943
0.07000000000000005 -0.779291507691501
0.07100000000000005 -0.776470185704780
0.07200000000000005 -0.773657646119593
0.07300000000000005 -0.770853866426109
0.07400000000000005 -0.768058824157738
0.07500000000000005 -0.765272496891015
0.07600000000000005 -0.762494862245489
0.07700000000000005 -0.759725897883612
0.07800000000000006 -0.756965581510630
0.07900000000000006 -0.754213890874472
0.08000000000000006 -0.751470803765643
0.08100000000000006 -0.748736298017123
0.08200000000000006 -0.746010351504255
0.08300000000000006 -0.743292942144646
0.08400000000000006 -0.740584047898063
0.08500000000000006 -0.737883646766335
0.08600000000000006 -0.735191716793249
0.08700000000000006 -0.732508236064452
0.08800000000000006 -0.729833182707357
0.08900000000000007 -0.727166534891043
0.09000000000000007 -0.724508270826161
0.09100000000000007 -0.721858368764842
0.09200000000000007 -0.719216807000598
0.09300000000000007 -0.716583563868239
0.09400000000000007 -0.713958617743775
0.09500000000000007 -0.711341947044328
0.09600000000000007 -0.708733530228046
0.09700000000000007 -0.706133345794013
0.09800000000000007 -0.703541372282165
0.09900000000000007 -0.700957588273200
0.10000000000000007 -0.698381972388499
0.10100000000000008 -0.695814503290038
0.10200000000000008 -0.693255159680308
0.10300000000000008 -0.690703920302235
0.10400000000000008 -0.688160763939095
0.10500000000000008 -0.685625669414440
0.10600000000000008 -0.683098615592013
0.10700000000000008 -0.680579581375678
0.10800000000000008 -0.678068545709337
0.10900000000000008 -0.675565487576856
0.11000000000000008 -0.673070386001993
0.11100000000000008 -0.670583220048321
0.11200000000000009 -0.668103968819155
0.11300000000000009 -0.665632611457480
0.11400000000000009 -0.663169127145881
0.11500000000000009 -0.660713495106473
0.11600000000000009 -0.658265694600828
0.11700000000000009 -0.655825704929908
0.11800000000000009 -0.653393505433999
0.11900000000000009 -0.650969075492640
0.12000000000000009 -0.648552394524561
0.1210000000000001 -0.646143441987613
0.1220000000000001 -0.643742197378705
0.1230000000000001 -0.641348640233741
0.1240000000000001 -0.638962750127557
0.12500000000000008 -0.636584506673854
0.12600000000000008 -0.634213889525142
0.12700000000000009 -0.631850878372676
0.12800000000000009 -0.629495452946396
0.1290000000000001 -0.627147593014866
0.1300000000000001 -0.624807278385217
0.1310000000000001 -0.622474488903090
0.1320000000000001 -0.620149204452573
0.1330000000000001 -0.617831404956151
0.1340000000000001 -0.615521070374644
0.1350000000000001 -0.613218180707155
0.1360000000000001 -0.610922715991014
0.1370000000000001 -0.608634656301722
0.1380000000000001 -0.606353981752899
0.1390000000000001 -0.604080672496233
0.1400000000000001 -0.601814708721423
0.1410000000000001 -0.599556070656129
0.1420000000000001 -0.597304738565924
0.1430000000000001 -0.595060692754236
0.1440000000000001 -0.592823913562307
0.1450000000000001 -0.590594381369136
0.1460000000000001 -0.588372076591433
0.1470000000000001 -0.586156979683570
0.1480000000000001 -0.583949071137535
0.1490000000000001 -0.581748331482882
0.1500000000000001 -0.579554741286684
0.1510000000000001 -0.577368281153491
0.1520000000000001 -0.575188931725277
0.1530000000000001 -0.573016673681402
0.1540000000000001 -0.570851487738562
0.1550000000000001 -0.568693354650748
0.1560000000000001 -0.566542255209200
0.1570000000000001 -0.564398170242364
0.1580000000000001 -0.562261080615849
0.1590000000000001 -0.560130967232387
0.16000000000000011 -0.558007811031785
0.16100000000000012 -0.555891592990892
0.16200000000000012 -0.553782294123550
0.16300000000000012 -0.551679895480556
0.16400000000000012 -0.549584378149625
0.16500000000000012 -0.547495723255345
0.16600000000000012 -0.545413911959140
0.16700000000000012 -0.543338925459230
0.16800000000000012 -0.541270744990595
0.16900000000000012 -0.539209351824932
0.17000000000000012 -0.537154727270622
0.17100000000000012 -0.535106852672689
0.17200000000000013 -0.533065709412764
0.17300000000000013 -0.531031278909047
0.17400000000000013 -0.529003542616273
0.17500000000000013 -0.526982482025674
0.17600000000000013 -0.524968078664944
0.17700000000000013 -0.522960314098201
0.17800000000000013 -0.520959169925956
0.17900000000000013 -0.518964627785076
0.18000000000000013 -0.516976669348749
0.18100000000000013 -0.514995276326450
0.18200000000000013 -0.513020430463907
0.18300000000000013 -0.511052113543070
0.18400000000000014 -0.509090307382073
0.18500000000000014 -0.507134993835205
0.18600000000000014 -0.505186154792874
0.18700000000000014 -0.503243772181579
0.18800000000000014 -0.501307827963871
0.18900000000000014 -0.499378304138329
0.19000000000000014 -0.497455182739520
0.19100000000000014 -0.495538445837975
0.19200000000000014 -0.493628075540153
0.19300000000000014 -0.491724053988412
0.19400000000000014 -0.489826363360977
0.19500000000000015 -0.487934985871911
0.19600000000000015 -0.486049903771083
0.19700000000000015 -0.484171099344140
0.19800000000000015 -0.482298554912476
0.19900000000000015 -0.480432252833199
0.20000000000000015 -0.478572175499109
0.20100000000000015 -0.476718305338662
0.20200000000000015 -0.474870624815945
0.20300000000000015 -0.473029116430642
0.20400000000000015 -0.471193762718014
0.20500000000000015 -0.469364546248860
0.20600000000000016 -0.467541449629497
0.20700000000000016 -0.465724455501728
0.20800000000000016 -0.463913546542815
0.20900000000000016 -0.462108705465449
0.21000000000000016 -0.460309915017725
0.21100000000000016 -0.458517157983114
0.21200000000000016 -0.456730417180433
0.21300000000000016 -0.454949675463823
0.21400000000000016 -0.453174915722715
0.21500000000000016 -0.451406120881808
0.21600000000000016 -0.449643273901041
0.21700000000000016 -0.447886357775564
0.21800000000000017 -0.446135355535714
0.21900000000000017 -0.444390250246989
0.22000000000000017 -0.442651025010019
0.22100000000000017 -0.440917662960539
0.22200000000000017 -0.439190147269367
0.22300000000000017 -0.437468461142374
0.22400000000000017 -0.435752587820460
0.22500000000000017 -0.434042510579527
0.22600000000000017 -0.432338212730454
0.22700000000000017 -0.430639677619070
0.22800000000000017 -0.428946888626129
0.22900000000000018 -0.427259829167286
0.23000000000000018 -0.425578482693069
0.23100000000000018 -0.423902832688852
0.23200000000000018 -0.422232862674836
0.23300000000000018 -0.420568556206017
0.23400000000000018 -0.418909896872163
0.23500000000000018 -0.417256868297791
0.23600000000000018 -0.415609454142138
0.23700000000000018 -0.413967638099139
0.23800000000000018 -0.412331403897399
0.23900000000000018 -0.410700735300171
0.24000000000000019 -0.409075616105329
0.2410000000000002 -0.407456030145342
0.2420000000000002 -0.405841961287253
0.2430000000000002 -0.404233393432649
0.2440000000000002 -0.402630310517641
0.2450000000000002 -0.401032696512834
0.2460000000000002 -0.399440535423308
0.2470000000000002 -0.397853811288587
0.2480000000000002 -0.396272508182619
0.2490000000000002 -0.394696610213748
0.25000000000000017 -0.393126101524692
0.25100000000000017 -0.391560966292515
0.25200000000000017 -0.390001188728604
0.25300000000000017 -0.388446753078645
0.25400000000000017 -0.386897643622596
0.25500000000000017 -0.385353844674665
0.25600000000000017 -0.383815340583280
0.2570000000000002 -0.382282115731071
0.2580000000000002 -0.380754154534840
0.2590000000000002 -0.379231441445537
0.2600000000000002 -0.377713960948238
0.2610000000000002 -0.376201697562116
0.2620000000000002 -0.374694635840419
0.2630000000000002 -0.373192760370443
0.2640000000000002 -0.371696055773509
0.2650000000000002 -0.370204506704935
0.2660000000000002 -0.368718097854015
0.2670000000000002 -0.367236813943990
0.2680000000000002 -0.365760639732025
0.2690000000000002 -0.364289560009184
0.2700000000000002 -0.362823559600402
0.2710000000000002 -0.361362623364463
0.2720000000000002 -0.359906736193974
0.2730000000000002 -0.358455883015336
0.2740000000000002 -0.357010048788726
0.2750000000000002 -0.355569218508063
0.2760000000000002 -0.354133377200989
0.2770000000000002 -0.352702509928839
0.2780000000000002 -0.351276601786617
0.2790000000000002 -0.349855637902972
0.2800000000000002 -0.348439603440171
0.2810000000000002 -0.347028483594069
0.2820000000000002 -0.345622263594092
0.2830000000000002 -0.344220928703201
0.2840000000000002 -0.342824464217873
0.2850000000000002 -0.341432855468073
0.2860000000000002 -0.340046087817226
0.2870000000000002 -0.338664146662194
0.2880000000000002 -0.337287017433244
0.2890000000000002 -0.335914685594029
0.2900000000000002 -0.334547136641556
0.2910000000000002 -0.333184356106161
0.2920000000000002 -0.331826329551482
0.2930000000000002 -0.330473042574435
0.2940000000000002 -0.329124480805180
0.2950000000000002 -0.327780629907103
0.2960000000000002 -0.326441475576784
0.2970000000000002 -0.325107003543968
0.2980000000000002 -0.323777199571543
0.2990000000000002 -0.322452049455509
0.3000000000000002 -0.321131539024951
0.3010000000000002 -0.319815654142012
0.3020000000000002 -0.318504380701867
0.3030000000000002 -0.317197704632692
0.3040000000000002 -0.315895611895638
0.3050000000000002 -0.314598088484805
0.3060000000000002 -0.313305120427208
0.3070000000000002 -0.312016693782757
0.3080000000000002 -0.310732794644221
0.3090000000000002 -0.309453409137206
0.3100000000000002 -0.308178523420123
0.3110000000000002 -0.306908123684159
0.3120000000000002 -0.305642196153251
0.3130000000000002 -0.304380727084054
0.3140000000000002 -0.303123702765917
0.3150000000000002 -0.301871109520849
0.3160000000000002 -0.300622933703490
0.3170000000000002 -0.299379161701087
0.3180000000000002 -0.298139779933460
0.31900000000000023 -0.296904774852974
0.32000000000000023 -0.295674132944507
0.32100000000000023 -0.294447840725426
0.32200000000000023 -0.293225884745552
0.32300000000000023 -0.292008251587132
0.32400000000000023 -0.290794927864808
0.32500000000000023 -0.289585900225590
0.32600000000000023 -0.288381155348821
0.32700000000000023 -0.287180679946149
0.32800000000000024 -0.285984460761499
0.32900000000000024 -0.284792484571037
0.33000000000000024 -0.283604738183142
0.33100000000000024 -0.282421208438378
0.33200000000000024 -0.281241882209458
0.33300000000000024 -0.280066746401213
0.33400000000000024 -0.278895787950567
0.33500000000000024 -0.277728993826498
0.33600000000000024 -0.276566351030011
0.33700000000000024 -0.275407846594105
0.33800000000000024 -0.274253467583740
0.33900000000000025 -0.273103201095808
0.34000000000000025 -0.271957034259100
0.34100000000000025 -0.270814954234270
0.34200000000000025 -0.269676948213809
0.34300000000000025 -0.268543003422007
0.34400000000000025 -0.267413107114925
0.34500000000000025 -0.266287246580359
0.34600000000000025 -0.265165409137809
0.34700000000000025 -0.264047582138443
0.34800000000000025 -0.262933752965069
0.34900000000000025 -0.261823909032099
0.35000000000000026 -0.260718037785514
0.35100000000000026 -0.259616126702834
0.35200000000000026 -0.258518163293080
0.35300000000000026 -0.257424135096745
0.35400000000000026 -0.256334029685758
0.35500000000000026 -0.255247834663449
0.35600000000000026 -0.254165537664516
0.35700000000000026 -0.253087126354990
0.35800000000000026 -0.252012588432203
0.35900000000000026 -0.250941911624748
0.36000000000000026 -0.249875083692451
0.36100000000000027 -0.248812092426331
0.36200000000000027 -0.247752925648568
0.36300000000000027 -0.246697571212467
0.36400000000000027 -0.245646017002422
0.36500000000000027 -0.244598250933880
0.36600000000000027 -0.243554260953310
0.36700000000000027 -0.242514035038162
0.36800000000000027 -0.241477561196833
0.36900000000000027 -0.240444827468632
0.3700000000000003 -0.239415821923744
0.3710000000000003 -0.238390532663193
0.3720000000000003 -0.237368947818804
0.3730000000000003 -0.236351055553172
0.3740000000000003 -0.235336844059618
0.3750000000000003 -0.234326301562159
0.3760000000000003 -0.233319416315467
0.3770000000000003 -0.232316176604834
0.3780000000000003 -0.231316570746132
0.3790000000000003 -0.230320587085781
0.3800000000000003 -0.229328214000706
0.3810000000000003 -0.228339439898303
0.3820000000000003 -0.227354253216401
0.3830000000000003 -0.226372642423222
0.3840000000000003 -0.225394596017346
0.3850000000000003 -0.224420102527670
0.3860000000000003 -0.223449150513372
0.3870000000000003 -0.222481728563873
0.3880000000000003 -0.221517825298796
0.3890000000000003 -0.220557429367929
0.3900000000000003 -0.219600529451187
0.3910000000000003 -0.218647114258572
0.3920000000000003 -0.217697172530135
0.3930000000000003 -0.216750693035934
0.3940000000000003 -0.215807664576001
0.3950000000000003 -0.214868075980294
0.3960000000000003 -0.213931916108664
0.3970000000000003 -0.212999173850815
0.3980000000000003 -0.212069838126260
0.3990000000000003 -0.211143897884286
0.4000000000000003 -0.210221342103909
0.4010000000000003 -0.209302159793840
0.4020000000000003 -0.208386339992439
0.4030000000000003 -0.207473871767676
0.4040000000000003 -0.206564744217094
0.4050000000000003 -0.205658946467763
0.4060000000000003 -0.204756467676244
0.4070000000000003 -0.203857297028544
0.4080000000000003 -0.202961423740079
0.4090000000000003 -0.202068837055627
0.4100000000000003 -0.201179526249295
0.4110000000000003 -0.200293480624469
0.4120000000000003 -0.199410689513779
0.4130000000000003 -0.198531142279054
0.4140000000000003 -0.197654828311279
0.4150000000000003 -0.196781737030558
0.4160000000000003 -0.195911857886066
0.4170000000000003 -0.195045180356013
0.4180000000000003 -0.194181693947596
0.4190000000000003 -0.193321388196960
0.4200000000000003 -0.192464252669155
0.4210000000000003 -0.191610276958090
0.4220000000000003 -0.190759450686498
0.4230000000000003 -0.189911763505885
0.4240000000000003 -0.189067205096490
0.4250000000000003 -0.188225765167244
0.4260000000000003 -0.187387433455724
0.4270000000000003 -0.186552199728110
0.4280000000000003 -0.185720053779143
0.4290000000000003 -0.184890985432081
0.4300000000000003 -0.184064984538653
0.4310000000000003 -0.183242040979019
0.43200000000000033 -0.182422144661721
0.43300000000000033 -0.181605285523646
0.43400000000000033 -0.180791453529975
0.43500000000000033 -0.179980638674143
0.43600000000000033 -0.179172830977793
0.43700000000000033 -0.178368020490731
0.43800000000000033 -0.177566197290884
0.43900000000000033 -0.176767351484251
0.44000000000000034 -0.175971473204863
0.44100000000000034 -0.175178552614735
0.44200000000000034 -0.174388579903820
0.44300000000000034 -0.173601545289968
0.44400000000000034 -0.172817439018878
0.44500000000000034 -0.172036251364052
0.44600000000000034 -0.171257972626751
0.44700000000000034 -0.170482593135949
0.44800000000000034 -0.169710103248289
0.44900000000000034 -0.168940493348033
0.45000000000000034 -0.168173753847021
0.45100000000000035 -0.167409875184621
0.45200000000000035 -0.166648847827686
0.45300000000000035 -0.165890662270506
0.45400000000000035 -0.165135309034765
0.45500000000000035 -0.164382778669487
0.45600000000000035 -0.163633061750999
0.45700000000000035 -0.162886148882878
0.45800000000000035 -0.162142030695907
0.45900000000000035 -0.161400697848027
0.46000000000000035 -0.160662141024293
0.46100000000000035 -0.159926350936822
0.46200000000000035 -0.159193318324751
0.46300000000000036 -0.158463033954187
0.46400000000000036 -0.157735488618160
0.46500000000000036 -0.157010673136579
0.46600000000000036 -0.156288578356178
0.46700000000000036 -0.155569195150476
0.46800000000000036 -0.154852514419724
0.46900000000000036 -0.154138527090860
0.47000000000000036 -0.153427224117460
0.47100000000000036 -0.152718596479692
0.47200000000000036 -0.152012635184265
0.47300000000000036 -0.151309331264384
0.47400000000000037 -0.150608675779701
0.47500000000000037 -0.149910659816267
0.47600000000000037 -0.149215274486483
0.47700000000000037 -0.148522510929050
0.47800000000000037 -0.147832360308926
0.47900000000000037 -0.147144813817274
0.48000000000000037 -0.146459862671411
0.48100000000000037 -0.145777498114764
0.4820000000000004 -0.145097711416819
0.4830000000000004 -0.144420493873074
0.4840000000000004 -0.143745836804985
0.4850000000000004 -0.143073731559926
0.4860000000000004 -0.142404169511130
0.4870000000000004 -0.141737142057648
0.4880000000000004 -0.141072640624295
0.4890000000000004 -0.140410656661602
0.4900000000000004 -0.139751181645768
0.4910000000000004 -0.139094207078610
0.4920000000000004 -0.138439724487512
0.4930000000000004 -0.137787725425377
0.4940000000000004 -0.137138201470579
0.4950000000000004 -0.136491144226909
0.4960000000000004 -0.135846545323529
0.4970000000000004 -0.135204396414921
0.4980000000000004 -0.134564689180838
0.4990000000000004 -0.133927415326253
0.5000000000000003 -0.133292566581307
0.5010000000000003 -0.132660134701266
0.5020000000000003 -0.132030111466461
0.5030000000000003 -0.131402488682249
0.5040000000000003 -0.130777258178952
0.5050000000000003 -0.130154411811813
0.5060000000000003 -0.129533941460947
0.5070000000000003 -0.128915839031285
0.5080000000000003 -0.128300096452528
0.5090000000000003 -0.127686705679095
0.5100000000000003 -0.127075658690072
0.5110000000000003 -0.126466947489162
0.5120000000000003 -0.125860564104635
0.5130000000000003 -0.125256500589277
0.5140000000000003 -0.124654749020339
0.5150000000000003 -0.124055301499484
0.5160000000000003 -0.123458150152741
0.5170000000000003 -0.122863287130450
0.5180000000000003 -0.122270704607212
0.5190000000000003 -0.121680394781841
0.5200000000000004 -0.121092349877307
0.5210000000000004 -0.120506562140691
0.5220000000000004 -0.119923023843130
0.5230000000000004 -0.119341727279767
0.5240000000000004 -0.118762664769702
0.5250000000000004 -0.118185828655935
0.5260000000000004 -0.117611211305322
0.5270000000000004 -0.117038805108518
0.5280000000000004 -0.116468602479928
0.5290000000000004 -0.115900595857655
0.5300000000000004 -0.115334777703449
0.5310000000000004 -0.114771140502657
0.5320000000000004 -0.114209676764168
0.5330000000000004 -0.113650379020363
0.5340000000000004 -0.113093239827065
0.5350000000000004 -0.112538251763485
0.5360000000000004 -0.111985407432172
0.5370000000000004 -0.111434699458961
0.5380000000000004 -0.110886120492921
0.5390000000000004 -0.110339663206303
0.5400000000000004 -0.109795320294488
0.5410000000000004 -0.109253084475937
0.5420000000000004 -0.108712948492137
0.5430000000000004 -0.108174905107550
0.5440000000000004 -0.107638947109562
0.5450000000000004 -0.107105067308430
0.5460000000000004 -0.106573258537229
0.5470000000000004 -0.106043513651804
0.5480000000000004 -0.105515825530713
0.5490000000000004 -0.104990187075178
0.5500000000000004 -0.104466591209034
0.5510000000000004 -0.103945030878673
0.5520000000000004 -0.103425499052996
0.5530000000000004 -0.102907988723359
0.5540000000000004 -0.102392492903520
0.5550000000000004 -0.101879004629590
0.5560000000000004 -0.101367516959976
0.5570000000000004 -0.100858022975336
0.5580000000000004 -0.100350515778518
0.5590000000000004 -0.0998449884945155
0.5600000000000004 -0.0993414342704113
0.5610000000000004 -0.0988398462753264
0.5620000000000004 -0.0983402177003674
0.5630000000000004 -0.0978425417585746
0.5640000000000004 -0.0973468116848701
0.5650000000000004 -0.0968530207360048
0.5660000000000004 -0.0963611621905066
0.5670000000000004 -0.0958712293486280
0.5680000000000004 -0.0953832155322942
0.5690000000000004 -0.0948971140850504
0.5700000000000004 -0.0944129183720095
0.5710000000000004 -0.0939306217798004
0.5720000000000004 -0.0934502177165150
0.5730000000000004 -0.0929716996116563
0.5740000000000004 -0.0924950609160864
0.5750000000000004 -0.0920202951019735
0.5760000000000004 -0.0915473956627403
0.5770000000000004 -0.0910763561130111
0.5780000000000004 -0.0906071699885602
0.5790000000000004 -0.0901398308462591
0.5800000000000004 -0.0896743322640243
0.5810000000000004 -0.0892106678407653
0.5820000000000004 -0.0887488311963320
0.5830000000000004 -0.0882888159714627
0.5840000000000004 -0.0878306158277315
0.5850000000000004 -0.0873742244474967
0.5860000000000004 -0.0869196355338477
0.5870000000000004 -0.0864668428105532
0.5880000000000004 -0.0860158400220092
0.5890000000000004 -0.0855666209331863
0.5900000000000004 -0.0851191793295778
0.5910000000000004 -0.0846735090171476
0.5920000000000004 -0.0842296038222777
0.5930000000000004 -0.0837874575917158
0.5940000000000004 -0.0833470641925241
0.5950000000000004 -0.0829084175120263
0.5960000000000004 -0.0824715114577554
0.5970000000000004 -0.0820363399574024
0.5980000000000004 -0.0816028969587634
0.5990000000000004 -0.0811711764296877
0.6000000000000004 -0.0807411723580261
0.6010000000000004 -0.0803128787515784
0.6020000000000004 -0.0798862896380417
0.6030000000000004 -0.0794613990649579
0.6040000000000004 -0.0790382010996625
0.6050000000000004 -0.0786166898292316
0.6060000000000004 -0.0781968593604311
0.6070000000000004 -0.0777787038196637
0.6080000000000004 -0.0773622173529178
0.6090000000000004 -0.0769473941257149
0.6100000000000004 -0.0765342283230587
0.6110000000000004 -0.0761227141493821
0.6120000000000004 -0.0757128458284965
0.6130000000000004 -0.0753046176035391
0.6140000000000004 -0.0748980237369217
0.6150000000000004 -0.0744930585102790
0.6160000000000004 -0.0740897162244162
0.6170000000000004 -0.0736879911992585
0.6180000000000004 -0.0732878777737984
0.6190000000000004 -0.0728893703060445
0.6200000000000004 -0.0724924631729703
0.6210000000000004 -0.0720971507704615
0.6220000000000004 -0.0717034275132662
0.6230000000000004 -0.0713112878349416
0.6240000000000004 -0.0709207261878042
0.6250000000000004 -0.0705317370428768
0.6260000000000004 -0.0701443148898386
0.6270000000000004 -0.0697584542369726
0.6280000000000004 -0.0693741496111154
0.6290000000000004 -0.0689913955576052
0.6300000000000004 -0.0686101866402304
0.6310000000000004 -0.0682305174411792
0.6320000000000005 -0.0678523825609880
0.6330000000000005 -0.0674757766184899
0.6340000000000005 -0.0671006942507641
0.6350000000000005 -0.0667271301130851
0.6360000000000005 -0.0663550788788709
0.6370000000000005 -0.0659845352396326
0.6380000000000005 -0.0656154939049237
0.6390000000000005 -0.0652479496022886
0.6400000000000005 -0.0648818970772120
0.6410000000000005 -0.0645173310930683
0.6420000000000005 -0.0641542464310709
0.6430000000000005 -0.0637926378902211
0.6440000000000005 -0.0634325002872578
0.6450000000000005 -0.0630738284566068
0.6460000000000005 -0.0627166172503300
0.6470000000000005 -0.0623608615380757
0.6480000000000005 -0.0620065562070269
0.6490000000000005 -0.0616536961618518
0.6500000000000005 -0.0613022763246533
0.6510000000000005 -0.0609522916349184
0.6520000000000005 -0.0606037370494682
0.6530000000000005 -0.0602566075424075
0.6540000000000005 -0.0599108981050747
0.6550000000000005 -0.0595666037459918
0.6560000000000005 -0.0592237194908141
0.6570000000000005 -0.0588822403822806
0.6580000000000005 -0.0585421614801634
0.6590000000000005 -0.0582034778612185
0.6600000000000005 -0.0578661846191356
0.6610000000000005 -0.0575302768644882
0.6620000000000005 -0.0571957497246842
0.6630000000000005 -0.0568625983439158
0.6640000000000005 -0.0565308178831103
0.6650000000000005 -0.0562004035198804
0.6660000000000005 -0.0558713504484745
0.6670000000000005 -0.0555436538797275
0.6680000000000005 -0.0552173090410112
0.6690000000000005 -0.0548923111761852
0.6700000000000005 -0.0545686555455474
0.6710000000000005 -0.0542463374257851
0.6720000000000005 -0.0539253521099253
0.6730000000000005 -0.0536056949072861
0.6740000000000005 -0.0532873611434278
0.6750000000000005 -0.0529703461601033
0.6760000000000005 -0.0526546453152096
0.6770000000000005 -0.0523402539827391
0.6780000000000005 -0.0520271675527306
0.6790000000000005 -0.0517153814312204
0.6800000000000005 -0.0514048910401941
0.6810000000000005 -0.0510956918175379
0.6820000000000005 -0.0507877792169896
0.6830000000000005 -0.0504811487080908
0.6840000000000005 -0.0501757957761381
0.6850000000000005 -0.0498717159221352
0.6860000000000005 -0.0495689046627440
0.6870000000000005 -0.0492673575302369
0.6880000000000005 -0.0489670700724485
0.6890000000000005 -0.0486680378527281
0.6900000000000005 -0.0483702564498903
0.6910000000000005 -0.0480737214581688
0.6920000000000005 -0.0477784284871676
0.6930000000000005 -0.0474843731618132
0.6940000000000005 -0.0471915511223074
0.6950000000000005 -0.0468999580240791
0.6960000000000005 -0.0466095895377371
0.6970000000000005 -0.0463204413490227
0.6980000000000005 -0.0460325091587619
0.6990000000000005 -0.0457457886828186
0.7000000000000005 -0.0454602756520464
0.7010000000000005 -0.0451759658122428
0.7020000000000005 -0.0448928549241006
0.7030000000000005 -0.0446109387631620
0.7040000000000005 -0.0443302131197709
0.7050000000000005 -0.0440506737990266
0.7060000000000005 -0.0437723166207362
0.7070000000000005 -0.0434951374193688
0.7080000000000005 -0.0432191320440078
0.7090000000000005 -0.0429442963583054
0.7100000000000005 -0.0426706262404350
0.7110000000000005 -0.0423981175830458
0.7120000000000005 -0.0421267662932153
0.7130000000000005 -0.0418565682924044
0.7140000000000005 -0.0415875195164097
0.7150000000000005 -0.0413196159153185
0.7160000000000005 -0.0410528534534622
0.7170000000000005 -0.0407872281093706
0.7180000000000005 -0.0405227358757258
0.7190000000000005 -0.0402593727593166
0.7200000000000005 -0.0399971347809924
0.7210000000000005 -0.0397360179756180
0.7220000000000005 -0.0394760183920278
0.7230000000000005 -0.0392171320929802
0.7240000000000005 -0.0389593551551125
0.7250000000000005 -0.0387026836688955
0.7260000000000005 -0.0384471137385877
0.7270000000000005 -0.0381926414821913
0.7280000000000005 -0.0379392630314056
0.7290000000000005 -0.0376869745315837
0.7300000000000005 -0.0374357721416861
0.7310000000000005 -0.0371856520342367
0.7320000000000005 -0.0369366103952780
0.7330000000000005 -0.0366886434243260
0.7340000000000005 -0.0364417473343262
0.7350000000000005 -0.0361959183516087
0.7360000000000005 -0.0359511527158439
0.7370000000000005 -0.0357074466799983
0.7380000000000005 -0.0354647965102901
0.7390000000000005 -0.0352231984861452
0.7400000000000005 -0.0349826489001532
0.7410000000000005 -0.0347431440580228
0.7420000000000005 -0.0345046802785391
0.7430000000000005 -0.0342672538935186
0.7440000000000005 -0.0340308612477662
0.7450000000000006 -0.0337954986990313
0.7460000000000006 -0.0335611626179645
0.7470000000000006 -0.0333278493880737
0.7480000000000006 -0.0330955554056813
0.7490000000000006 -0.0328642770798806
0.7500000000000006 -0.0326340108324925
0.7510000000000006 -0.0324047530980227
0.7520000000000006 -0.0321765003236186
0.7530000000000006 -0.0319492489690263
0.7540000000000006 -0.0317229955065478
0.7550000000000006 -0.0314977364209985
0.7560000000000006 -0.0312734682096639
0.7570000000000006 -0.0310501873822581
0.7580000000000006 -0.0308278904608801
0.7590000000000006 -0.0306065739799726
0.7600000000000006 -0.0303862344862788
0.7610000000000006 -0.0301668685388007
0.7620000000000006 -0.0299484727087568
0.7630000000000006 -0.0297310435795404
0.7640000000000006 -0.0295145777466771
0.7650000000000006 -0.0292990718177839
0.7660000000000006 -0.0290845224125261
0.7670000000000006 -0.0288709261625770
0.7680000000000006 -0.0286582797115758
0.7690000000000006 -0.0284465797150859
0.7700000000000006 -0.0282358228405540
0.7710000000000006 -0.0280260057672684
0.7720000000000006 -0.0278171251863183
0.7730000000000006 -0.0276091778005524
0.7740000000000006 -0.0274021603245377
0.7750000000000006 -0.0271960694845194
0.7760000000000006 -0.0269909020183792
0.7770000000000006 -0.0267866546755950
0.7780000000000006 -0.0265833242172005
0.7790000000000006 -0.0263809074157440
0.7800000000000006 -0.0261794010552489
0.7810000000000006 -0.0259788019311728
0.7820000000000006 -0.0257791068503672
0.7830000000000006 -0.0255803126310375
0.7840000000000006 -0.0253824161027032
0.7850000000000006 -0.0251854141061577
0.7860000000000006 -0.0249893034934284
0.7870000000000006 -0.0247940811277368
0.7880000000000006 -0.0245997438834597
0.7890000000000006 -0.0244062886460885
0.7900000000000006 -0.0242137123121903
0.7910000000000006 -0.0240220117893686
0.7920000000000006 -0.0238311839962239
0.7930000000000006 -0.0236412258623144
0.7940000000000006 -0.0234521343281171
0.7950000000000006 -0.0232639063449888
0.7960000000000006 -0.0230765388751270
0.7970000000000006 -0.0228900288915316
0.7980000000000006 -0.0227043733779654
0.7990000000000006 -0.0225195693289161
0.8000000000000006 -0.0223356137495582
0.8010000000000006 -0.0221525036557133
0.8020000000000006 -0.0219702360738131
0.8030000000000006 -0.0217888080408604
0.8040000000000006 -0.0216082166043913
0.8050000000000006 -0.0214284588224371
0.8060000000000006 -0.0212495317634865
0.8070000000000006 -0.0210714325064476
0.8080000000000006 -0.0208941581406105
0.8090000000000006 -0.0207177057656090
0.8100000000000006 -0.0205420724913840
0.8110000000000006 -0.0203672554381455
0.8120000000000006 -0.0201932517363350
0.8130000000000006 -0.0200200585265890
0.8140000000000006 -0.0198476729597015
0.8150000000000006 -0.0196760921965870
0.8160000000000006 -0.0195053134082434
0.8170000000000006 -0.0193353337757153
0.8180000000000006 -0.0191661504900575
0.8190000000000006 -0.0189977607522979
0.8200000000000006 -0.0188301617734013
0.8210000000000006 -0.0186633507742328
0.8220000000000006 -0.0184973249855218
0.8230000000000006 -0.0183320816478248
0.8240000000000006 -0.0181676180114908
0.8250000000000006 -0.0180039313366237
0.8260000000000006 -0.0178410188930473
0.8270000000000006 -0.0176788779602691
0.8280000000000006 -0.0175175058274449
0.8290000000000006 -0.0173568997933423
0.8300000000000006 -0.0171970571663065
0.8310000000000006 -0.0170379752642235
0.8320000000000006 -0.0168796514144855
0.8330000000000006 -0.0167220829539557
0.8340000000000006 -0.0165652672289325
0.8350000000000006 -0.0164092015951153
0.8360000000000006 -0.0162538834175688
0.8370000000000006 -0.0160993100706887
0.8380000000000006 -0.0159454789381665
0.8390000000000006 -0.0157923874129552
0.8400000000000006 -0.0156400328972344
0.8410000000000006 -0.0154884128023763
0.8420000000000006 -0.0153375245489108
0.8430000000000006 -0.0151873655664917
0.8440000000000006 -0.0150379332938623
0.8450000000000006 -0.0148892251788212
0.8460000000000006 -0.0147412386781888
0.8470000000000006 -0.0145939712577731
0.8480000000000006 -0.0144474203923357
0.8490000000000006 -0.0143015835655588
0.8500000000000006 -0.0141564582700110
0.8510000000000006 -0.0140120420071145
0.8520000000000006 -0.0138683322871107
0.8530000000000006 -0.0137253266290281
0.8540000000000006 -0.0135830225606483
0.8550000000000006 -0.0134414176184734
0.8560000000000006 -0.0133005093476927
0.8570000000000007 -0.0131602953021501
0.8580000000000007 -0.0130207730443111
0.8590000000000007 -0.0128819401452303
0.8600000000000007 -0.0127437941845187
0.8610000000000007 -0.0126063327503114
0.8620000000000007 -0.0124695534392350
0.8630000000000007 -0.0123334538563755
0.8640000000000007 -0.0121980316152458
0.8650000000000007 -0.0120632843377544
0.8660000000000007 -0.0119292096541724
0.8670000000000007 -0.0117958052031022
0.8680000000000007 -0.0116630686314458
0.8690000000000007 -0.0115309975943729
0.8700000000000007 -0.0113995897552891
0.8710000000000007 -0.0112688427858050
0.8720000000000007 -0.0111387543657042
0.8730000000000007 -0.0110093221829125
0.8740000000000007 -0.0108805439334663
0.8750000000000007 -0.0107524173214817
0.8760000000000007 -0.0106249400591237
0.8770000000000007 -0.0104981098665750
0.8780000000000007 -0.0103719244720051
0.8790000000000007 -0.0102463816115401
0.8800000000000007 -0.0101214790292315
0.8810000000000007 -0.00999721447702634
0.8820000000000007 -0.00987358571473616
0.8830000000000007 -0.00975059051000694
0.8840000000000007 -0.00962822663828908
0.8850000000000007 -0.00950649188280707
0.8860000000000007 -0.00938538403452946
0.8870000000000007 -0.00926490089213906
0.8880000000000007 -0.00914504026200297
0.8890000000000007 -0.00902579995814311
0.8900000000000007 -0.00890717780220632
0.8910000000000007 -0.00878917162343487
0.8920000000000007 -0.00867177925863717
0.8930000000000007 -0.00855499855215827
0.8940000000000007 -0.00843882735585078
0.8950000000000007 -0.00832326352904568
0.8960000000000007 -0.00820830493852309
0.8970000000000007 -0.00809394945848360
0.8980000000000007 -0.00798019497051927
0.8990000000000007 -0.00786703936358478
0.9000000000000007 -0.00775448053396900
0.9010000000000007 -0.00764251638526622
0.9020000000000007 -0.00753114482834769
0.9030000000000007 -0.00742036378133364
0.9040000000000007 -0.00731017116956423
0.9050000000000007 -0.00720056492557215
0.9060000000000007 -0.00709154298905403
0.9070000000000007 -0.00698310330684272
0.9080000000000007 -0.00687524383287919
0.9090000000000007 -0.00676796252818497
0.9100000000000007 -0.00666125736083426
0.9110000000000007 -0.00655512630592628
0.9120000000000007 -0.00644956734555804
0.9130000000000007 -0.00634457846879646
0.9140000000000007 -0.00624015767165152
0.9150000000000007 -0.00613630295704887
0.9160000000000007 -0.00603301233480244
0.9170000000000007 -0.00593028382158775
0.9180000000000007 -0.00582811544091486
0.9190000000000007 -0.00572650522310128
0.9200000000000007 -0.00562545120524564
0.9210000000000007 -0.00552495143120069
0.9220000000000007 -0.00542500395154673
0.9230000000000007 -0.00532560682356543
0.9240000000000007 -0.00522675811121312
0.9250000000000007 -0.00512845588509472
0.9260000000000007 -0.00503069822243739
0.9270000000000007 -0.00493348320706444
0.9280000000000007 -0.00483680892936944
0.9290000000000007 -0.00474067348629027
0.9300000000000007 -0.00464507498128322
0.9310000000000007 -0.00455001152429722
0.9320000000000007 -0.00445548123174817
0.9330000000000007 -0.00436148222649396
0.9340000000000007 -0.00426801263780788
0.9350000000000007 -0.00417507060135447
0.9360000000000007 -0.00408265425916340
0.9370000000000007 -0.00399076175960468
0.9380000000000007 -0.00389939125736341
0.9390000000000007 -0.00380854091341494
0.9400000000000007 -0.00371820889499974
0.9410000000000007 -0.00362839337559888
0.9420000000000007 -0.00353909253490899
0.9430000000000007 -0.00345030455881780
0.9440000000000007 -0.00336202763937964
0.9450000000000007 -0.00327425997479086
0.9460000000000007 -0.00318699976936550
0.9470000000000007 -0.00310024523351110
0.9480000000000007 -0.00301399458370437
0.9490000000000007 -0.00292824604246739
0.9500000000000007 -0.00284299783834306
0.9510000000000007 -0.00275824820587177
0.9520000000000007 -0.00267399538556734
0.9530000000000007 -0.00259023762389311
0.9540000000000007 -0.00250697317323868
0.9550000000000007 -0.00242420029189587
0.9560000000000007 -0.00234191724403590
0.9570000000000007 -0.00226012229968506
0.9580000000000007 -0.00217881373470252
0.9590000000000007 -0.00209798983075637
0.9600000000000007 -0.00201764887530062
0.9610000000000007 -0.00193778916155248
0.9620000000000007 -0.00185840898846906
0.9630000000000007 -0.00177950666072474
0.9640000000000007 -0.00170108048868836
0.9650000000000007 -0.00162312878840043
0.9660000000000007 -0.00154564988155079
0.9670000000000007 -0.00146864209545572
0.9680000000000007 -0.00139210376303588
0.9690000000000007 -0.00131603322279392
0.9700000000000008 -0.00124042881879197
0.9710000000000008 -0.00116528890062984
0.9720000000000008 -0.00109061182342279
0.9730000000000008 -0.00101639594777947
0.9740000000000008 -0.000942639639779863
0.9750000000000008 -0.000869341270954116
0.9760000000000008 -0.000796499218260069
0.9770000000000008 -0.000724111864062030
0.9780000000000008 -0.000652177596109138
0.9790000000000008 -0.000580694807513840
0.9800000000000008 -0.000509661896730379
0.9810000000000008 -0.000439077267533824
0.9820000000000008 -0.000368939328998563
0.9830000000000008 -0.000299246495477232
0.9840000000000008 -0.000229997186579609
0.9850000000000008 -0.000161189827151895
0.9860000000000008 -0.0000928228472554526
0.9870000000000008 -0.0000248946821462398
0.9880000000000008 0.0000425962277458419
0.9890000000000008 0.000109651436837888
0.9900000000000008 0.000176272494414376
0.9910000000000008 0.000242460944647471
0.9920000000000008 0.000308218326617621
0.9930000000000008 0.000373546174333980
0.9940000000000008 0.000438446016754329
0.9950000000000008 0.000502919377805416
0.9960000000000008 0.000566967776403068
0.9970000000000008 0.000630592726471924
0.9980000000000008 0.000693795736965680
0.9990000000000008 0.000756578311886594
1.0000000000000007 0.000818941950305435
1.0010000000000006 0.000880888146381154
1.0020000000000004 0.000942418389380167
1.0030000000000003 0.00100353416369631
1.0040000000000002 0.00106423694886992
1.0050000000000001 0.00112452821960722
1.006 0.00118440944579977
1.007 0.00124388209254343
1.0079999999999998 0.00130294762015766
1.0089999999999997 0.00136160748420419
1.0099999999999996 0.00141986313550654
1.0109999999999995 0.00147771602016838
1.0119999999999993 0.00153516757959245
1.0129999999999992 0.00159221925049947
1.0139999999999991 0.00164887246494649
1.014999999999999 0.00170512865034564
1.015999999999999 0.00176098922948255
1.0169999999999988 0.00181645562053463
1.0179999999999987 0.00187152923708969
1.0189999999999986 0.00192621148816387
1.0199999999999985 0.00198050377822008
1.0209999999999984 0.00203440750718574
1.0219999999999982 0.00208792407047124
1.0229999999999981 0.00214105485898736
1.023999999999998 0.00219380125916380
1.024999999999998 0.00224616465296626
1.0259999999999978 0.00229814641791479
1.0269999999999977 0.00234974792710091
1.0279999999999976 0.00240097054920543
1.0289999999999975 0.00245181564851593
1.0299999999999974 0.00250228458494417
1.0309999999999973 0.00255237871404339
1.0319999999999971 0.00260209938702551
1.032999999999997 0.00265144795077861
1.033999999999997 0.00270042574788357
1.0349999999999968 0.00274903411663160
1.0359999999999967 0.00279727439104087
1.0369999999999966 0.00284514790087360
1.0379999999999965 0.00289265597165277
1.0389999999999964 0.00293979992467897
1.0399999999999963 0.00298658107704697
1.0409999999999962 0.00303300074166248
1.041999999999996 0.00307906022725847
1.042999999999996 0.00312476083841177
1.0439999999999958 0.00317010387555969
1.0449999999999957 0.00321509063501567
1.0459999999999956 0.00325972240898637
1.0469999999999955 0.00330400048558714
1.0479999999999954 0.00334792614885859
1.0489999999999953 0.00339150067878238
1.0499999999999952 0.00343472535129724
1.050999999999995 0.00347760143831501
1.051999999999995 0.00352013020773627
1.0529999999999948 0.00356231292346609
1.0539999999999947 0.00360415084542995
1.0549999999999946 0.00364564522958916
1.0559999999999945 0.00368679732795635
1.0569999999999944 0.00372760838861119
1.0579999999999943 0.00376807965571567
1.0589999999999942 0.00380821236952923
1.059999999999994 0.00384800776642449
1.060999999999994 0.00388746707890210
1.0619999999999938 0.00392659153560602
1.0629999999999937 0.00396538236133848
1.0639999999999936 0.00400384077707507
1.0649999999999935 0.00404196799997980
1.0659999999999934 0.00407976524341959
1.0669999999999933 0.00411723371697961
1.0679999999999932 0.00415437462647743
1.068999999999993 0.00419118917397825
1.069999999999993 0.00422767855780901
1.0709999999999928 0.00426384397257322
1.0719999999999927 0.00429968660916551
1.0729999999999926 0.00433520765478559
1.0739999999999925 0.00437040829295320
1.0749999999999924 0.00440528970352190
1.0759999999999923 0.00443985306269344
1.0769999999999922 0.00447409954303205
1.077999999999992 0.00450803031347817
1.078999999999992 0.00454164653936304
1.0799999999999919 0.00457494938242196
1.0809999999999917 0.00460794000080869
1.0819999999999916 0.00464061954910912
1.0829999999999915 0.00467298917835499
1.0839999999999914 0.00470505003603766
1.0849999999999913 0.00473680326612155
1.0859999999999912 0.00476825000905819
1.086999999999991 0.00479939140179911
1.087999999999991 0.00483022857780975
1.0889999999999909 0.00486076266708271
1.0899999999999908 0.00489099479615100
1.0909999999999906 0.00492092608810131
1.0919999999999905 0.00495055766258755
1.0929999999999904 0.00497989063584328
1.0939999999999903 0.00500892612069559
1.0949999999999902 0.00503766522657755
1.09599999999999 0.00506610905954152
1.09699999999999 0.00509425872227171
1.0979999999999899 0.00512211531409733
1.0989999999999898 0.00514967993100532
1.0999999999999897 0.00517695366565275
1.1009999999999895 0.00520393760738000
1.1019999999999894 0.00523063284222297
1.1029999999999893 0.00525704045292567
1.1039999999999892 0.00528316151895286
1.104999999999989 0.00530899711650247
1.105999999999989 0.00533454831851767
1.1069999999999889 0.00535981619469945
1.1079999999999888 0.00538480181151903
1.1089999999999887 0.00540950623222949
1.1099999999999886 0.00543393051687857
1.1109999999999884 0.00545807572232017
1.1119999999999883 0.00548194290222671
1.1129999999999882 0.00550553310710102
1.113999999999988 0.00552884738428831
1.114999999999988 0.00555188677798776
1.115999999999988 0.00557465232926457
1.1169999999999878 0.00559714507606175
1.1179999999999877 0.00561936605321146
1.1189999999999876 0.00564131629244696
1.1199999999999875 0.00566299682241414
1.1209999999999873 0.00568440866868269
1.1219999999999872 0.00570555285375823
1.1229999999999871 0.00572643039709302
1.123999999999987 0.00574704231509766
1.124999999999987 0.00576738962115245
1.1259999999999868 0.00578747332561835
1.1269999999999867 0.00580729443584840
1.1279999999999866 0.00582685395619900
1.1289999999999865 0.00584615288804045
1.1299999999999863 0.00586519222976842
1.1309999999999862 0.00588397297681491
1.1319999999999861 0.00590249612165890
1.132999999999986 0.00592076265383765
1.133999999999986 0.00593877355995702
1.1349999999999858 0.00595652982370246
1.1359999999999857 0.00597403242584996
1.1369999999999856 0.00599128234427625
1.1379999999999855 0.00600828055396968
1.1389999999999854 0.00602502802704084
1.1399999999999852 0.00604152573273299
1.1409999999999851 0.00605777463743228
1.141999999999985 0.00607377570467853
1.142999999999985 0.00608952989517532
1.1439999999999848 0.00610503816680034
1.1449999999999847 0.00612030147461591
1.1459999999999846 0.00613532077087871
1.1469999999999845 0.00615009700505033
1.1479999999999844 0.00616463112380701
1.1489999999999843 0.00617892407105025
1.1499999999999841 0.00619297678791614
1.150999999999984 0.00620679021278582
1.151999999999984 0.00622036528129510
1.1529999999999838 0.00623370292634449
1.1539999999999837 0.00624680407810892
1.1549999999999836 0.00625966966404751
1.1559999999999835 0.00627230060891333
1.1569999999999834 0.00628469783476289
1.1579999999999833 0.00629686226096625
1.1589999999999832 0.00630879480421576
1.159999999999983 0.00632049637853631
1.160999999999983 0.00633196789529458
1.1619999999999828 0.00634321026320836
1.1629999999999827 0.00635422438835605
1.1639999999999826 0.00636501117418588
1.1649999999999825 0.00637557152152537
1.1659999999999824 0.00638590632859037
1.1669999999999823 0.00639601649099454
1.1679999999999822 0.00640590290175803
1.168999999999982 0.00641556645131726
1.169999999999982 0.00642500802753326
1.1709999999999818 0.00643422851570123
1.1719999999999817 0.00644322879855920
1.1729999999999816 0.00645200975629710
1.1739999999999815 0.00646057226656566
1.1749999999999814 0.00646891720448510
1.1759999999999813 0.00647704544265398
1.1769999999999812 0.00648495785115821
1.177999999999981 0.00649265529757923
1.178999999999981 0.00650013864700320
1.1799999999999808 0.00650740876202921
1.1809999999999807 0.00651446650277820
1.1819999999999806 0.00652131272690133
1.1829999999999805 0.00652794828958823
1.1839999999999804 0.00653437404357592
1.1849999999999803 0.00654059083915690
1.1859999999999802 0.00654659952418754
1.18699999999998 0.00655240094409662
1.18799999999998 0.00655799594189328
1.1889999999999799 0.00656338535817540
1.1899999999999797 0.00656857003113792
1.1909999999999796 0.00657355079658094
1.1919999999999795 0.00657832848791758
1.1929999999999794 0.00658290393618244
1.1939999999999793 0.00658727797003930
1.1949999999999792 0.00659145141578937
1.195999999999979 0.00659542509737918
1.196999999999979 0.00659919983640819
1.1979999999999789 0.00660277645213715
1.1989999999999787 0.00660615576149574
1.1999999999999786 0.00660933857909006
1.2009999999999785 0.00661232571721085
1.2019999999999784 0.00661511798584082
1.2029999999999783 0.00661771619266273
1.2039999999999782 0.00662012114306658
1.204999999999978 0.00662233364015763
1.205999999999978 0.00662435448476344
1.2069999999999779 0.00662618447544194
1.2079999999999778 0.00662782440848868
1.2089999999999776 0.00662927507794409
1.2099999999999775 0.00663053727560123
1.2109999999999774 0.00663161179101295
1.2119999999999773 0.00663249941149911
1.2129999999999772 0.00663320092215426
1.213999999999977 0.00663371710585452
1.214999999999977 0.00663404874326497
1.2159999999999769 0.00663419661284682
1.2169999999999768 0.00663416149086457
1.2179999999999767 0.00663394415139296
1.2189999999999765 0.00663354536632448
1.2199999999999764 0.00663296590537567
1.2209999999999763 0.00663220653609498
1.2219999999999762 0.00663126802386897
1.222999999999976 0.00663015113193001
1.223999999999976 0.00662885662136237
1.2249999999999759 0.00662738525110963
1.2259999999999758 0.00662573777798128
1.2269999999999757 0.00662391495665973
1.2279999999999756 0.00662191753970683
1.2289999999999754 0.00661974627757055
1.2299999999999753 0.00661740191859202
1.2309999999999752 0.00661488520901175
1.2319999999999751 0.00661219689297672
1.232999999999975 0.00660933771254651
1.233999999999975 0.00660630840770003
1.2349999999999748 0.00660310971634223
1.2359999999999747 0.00659974237431034
1.2369999999999746 0.00659620711538034
1.2379999999999745 0.00659250467127365
1.2389999999999743 0.00658863577166295
1.2399999999999742 0.00658460114417929
1.2409999999999741 0.00658040151441784
1.241999999999974 0.00657603760594440
1.242999999999974 0.00657151014030159
1.2439999999999738 0.00656681983701514
1.2449999999999737 0.00656196741360004
1.2459999999999736 0.00655695358556677
1.2469999999999735 0.00655177906642732
1.2479999999999734 0.00654644456770133
1.2489999999999732 0.00654095079892236
1.2499999999999731 0.00653529846764360
1.250999999999973 0.00652948827944402
1.251999999999973 0.00652352093793450
1.2529999999999728 0.00651739714476349
1.2539999999999727 0.00651111759962317
1.2549999999999726 0.00650468300025515
1.2559999999999725 0.00649809404245656
1.2569999999999724 0.00649135142008560
1.2579999999999723 0.00648445582506767
1.2589999999999721 0.00647740794740068
1.259999999999972 0.00647020847516126
1.260999999999972 0.00646285809451019
1.2619999999999718 0.00645535748969814
1.2629999999999717 0.00644770734307129
1.2639999999999716 0.00643990833507724
1.2649999999999715 0.00643196114427004
1.2659999999999714 0.00642386644731630
1.2669999999999713 0.00641562491900038
1.2679999999999712 0.00640723723223008
1.268999999999971 0.00639870405804219
1.269999999999971 0.00639002606560761
1.2709999999999708 0.00638120392223715
1.2719999999999707 0.00637223829338664
1.2729999999999706 0.00636312984266266
1.2739999999999705 0.00635387923182737
1.2749999999999704 0.00634448712080424
1.2759999999999703 0.00633495416768330
1.2769999999999702 0.00632528102872623
1.27799999999997 0.00631546835837164
1.27899999999997 0.00630551680924045
1.2799999999999698 0.00629542703214087
1.2809999999999697 0.00628519967607365
1.2819999999999696 0.00627483538823718
1.2829999999999695 0.00626433481403273
1.2839999999999694 0.00625369859706923
1.2849999999999693 0.00624292737916873
1.2859999999999692 0.00623202180037101
1.286999999999969 0.00622098249893897
1.287999999999969 0.00620981011136329
1.2889999999999688 0.00619850527236757
1.2899999999999687 0.00618706861491329
1.2909999999999686 0.00617550077020451
1.2919999999999685 0.00616380236769293
1.2929999999999684 0.00615197403508273
1.2939999999999683 0.00614001639833524
1.2949999999999682 0.00612793008167406
1.295999999999968 0.00611571570758954
1.296999999999968 0.00610337389684371
1.2979999999999678 0.00609090526847475
1.2989999999999677 0.00607831043980225
1.2999999999999676 0.00606559002643134
1.3009999999999675 0.00605274464225757
1.3019999999999674 0.00603977489947169
1.3029999999999673 0.00602668140856395
1.3039999999999672 0.00601346477832911
1.304999999999967 0.00600012561587057
1.305999999999967 0.00598666452660529
1.3069999999999669 0.00597308211426807
1.3079999999999667 0.00595937898091617
1.3089999999999666 0.00594555572693378
1.3099999999999665 0.00593161295103649
1.3109999999999664 0.00591755125027577
1.3119999999999663 0.00590337122004306
1.3129999999999662 0.00588907345407476
1.313999999999966 0.00587465854445611
1.314999999999966 0.00586012708162573
1.3159999999999659 0.00584547965438000
1.3169999999999658 0.00583071684987717
1.3179999999999656 0.00581583925364192
1.3189999999999655 0.00580084744956935
1.3199999999999654 0.00578574201992953
1.3209999999999653 0.00577052354537148
1.3219999999999652 0.00575519260492721
1.322999999999965 0.00573974977601668
1.323999999999965 0.00572419563445097
1.3249999999999649 0.00570853075443703
1.3259999999999648 0.00569275570858177
1.3269999999999647 0.00567687106789588
1.3279999999999645 0.00566087740179834
1.3289999999999644 0.00564477527812000
1.3299999999999643 0.00562856526310780
1.3309999999999642 0.00561224792142921
1.331999999999964 0.00559582381617560
1.332999999999964 0.00557929350886655
1.3339999999999639 0.00556265755945376
1.3349999999999638 0.00554591652632512
1.3359999999999637 0.00552907096630860
1.3369999999999636 0.00551212143467579
1.3379999999999634 0.00549506848514636
1.3389999999999633 0.00547791266989160
1.3399999999999632 0.00546065453953834
1.340999999999963 0.00544329464317282
1.341999999999963 0.00542583352834440
1.342999999999963 0.00540827174106963
1.3439999999999628 0.00539060982583554
1.3449999999999627 0.00537284832560414
1.3459999999999626 0.00535498778181519
1.3469999999999624 0.00533702873439108
1.3479999999999623 0.00531897172173953
1.3489999999999622 0.00530081728075778
1.3499999999999621 0.00528256594683625
1.350999999999962 0.00526421825386210
1.351999999999962 0.00524577473422293
1.3529999999999618 0.00522723591881026
1.3539999999999617 0.00520860233702347
1.3549999999999616 0.00518987451677302
1.3559999999999615 0.00517105298448421
1.3569999999999613 0.00515213826510069
1.3579999999999612 0.00513313088208832
1.3589999999999611 0.00511403135743788
1.359999999999961 0.00509484021166962
1.360999999999961 0.00507555796383588
1.3619999999999608 0.00505618513152524
1.3629999999999607 0.00503672223086531
1.3639999999999606 0.00501716977652686
1.3649999999999605 0.00499752828172674
1.3659999999999604 0.00497779825823161
1.3669999999999602 0.00495798021636114
1.3679999999999601 0.00493807466499141
1.36899999999996 0.00491808211155850
1.36999999999996 0.00489800306206156
1.3709999999999598 0.00487783802106628
1.3719999999999597 0.00485758749170828
1.3729999999999596 0.00483725197569625
1.3739999999999595 0.00481683197331538
1.3749999999999594 0.00479632798343063
1.3759999999999593 0.00477574050348983
1.3769999999999591 0.00475507002952730
1.377999999999959 0.00473431705616660
1.378999999999959 0.00471348207662418
1.3799999999999588 0.00469256558271226
1.3809999999999587 0.00467156806484237
1.3819999999999586 0.00465049001202805
1.3829999999999585 0.00462933191188866
1.3839999999999584 0.00460809425065178
1.3849999999999583 0.00458677751315710
1.3859999999999582 0.00456538218285880
1.386999999999958 0.00454390874182947
1.387999999999958 0.00452235767076252
1.3889999999999578 0.00450072944897541
1.3899999999999577 0.00447902455441308
1.3909999999999576 0.00445724346365074
1.3919999999999575 0.00443538665189684
1.3929999999999574 0.00441345459299625
1.3939999999999573 0.00439144775943318
1.3949999999999572 0.00436936662233431
1.395999999999957 0.00434721165147170
1.396999999999957 0.00432498331526569
1.3979999999999568 0.00430268208078811
1.3989999999999567 0.00428030841376492
1.3999999999999566 0.00425786277857944
1.4009999999999565 0.00423534563827516
1.4019999999999564 0.00421275745455860
1.4029999999999563 0.00419009868780225
1.4039999999999562 0.00416736979704758
1.404999999999956 0.00414457124000787
1.405999999999956 0.00412170347307085
1.4069999999999558 0.00409876695130201
1.4079999999999557 0.00407576212844701
1.4089999999999556 0.00405268945693479
1.4099999999999555 0.00402954938788025
1.4109999999999554 0.00400634237108714
1.4119999999999553 0.00398306885505097
1.4129999999999552 0.00395972928696142
1.413999999999955 0.00393632411270566
1.414999999999955 0.00391285377687051
1.4159999999999549 0.00388931872274588
1.4169999999999547 0.00386571939232690
1.4179999999999546 0.00384205622631706
1.4189999999999545 0.00381832966413065
1.4199999999999544 0.00379454014389576
1.4209999999999543 0.00377068810245669
1.4219999999999542 0.00374677397537701
1.422999999999954 0.00372279819694175
1.423999999999954 0.00369876120016063
1.4249999999999539 0.00367466341677022
1.4259999999999537 0.00365050527723700
1.4269999999999536 0.00362628721075960
1.4279999999999535 0.00360200964527192
1.4289999999999534 0.00357767300744516
1.4299999999999533 0.00355327772269105
1.4309999999999532 0.00352882421516397
1.431999999999953 0.00350431290776390
1.432999999999953 0.00347974422213862
1.4339999999999529 0.00345511857868659
1.4349999999999528 0.00343043639655956
1.4359999999999526 0.00340569809366474
1.4369999999999525 0.00338090408666784
1.4379999999999524 0.00335605479099513
1.4389999999999523 0.00333115062083629
1.4399999999999522 0.00330619198914683
1.440999999999952 0.00328117930765073
1.441999999999952 0.00325611298684252
1.4429999999999519 0.00323099343599023
1.4439999999999518 0.00320582106313783
1.4449999999999517 0.00318059627510728
1.4459999999999515 0.00315531947750146
1.4469999999999514 0.00312999107470648
1.4479999999999513 0.00310461146989406
1.4489999999999512 0.00307918106502389
1.449999999999951 0.00305370026084642
1.450999999999951 0.00302816945690476
1.4519999999999509 0.00300258905153759
1.4529999999999508 0.00297695944188130
1.4539999999999507 0.00295128102387224
1.4549999999999506 0.00292555419224955
1.4559999999999504 0.00289977934055717
1.4569999999999503 0.00287395686114635
1.4579999999999502 0.00284808714517805
1.4589999999999501 0.00282217058262500
1.45999999999995 0.00279620756227460
1.46099999999995 0.00277019847173088
1.4619999999999498 0.00274414369741674
1.4629999999999497 0.00271804362457660
1.4639999999999496 0.00269189863727841
1.4649999999999495 0.00266570911841624
1.4659999999999493 0.00263947544971246
1.4669999999999492 0.00261319801171983
1.4679999999999491 0.00258687718382421
1.468999999999949 0.00256051334424635
1.469999999999949 0.00253410687004488
1.4709999999999488 0.00250765813711756
1.4719999999999487 0.00248116752020444
1.4729999999999486 0.00245463539288966
1.4739999999999485 0.00242806212760395
1.4749999999999484 0.00240144809562647
1.4759999999999482 0.00237479366708752
1.4769999999999481 0.00234809921097034
1.477999999999948 0.00232136509511391
1.478999999999948 0.00229459168621424
1.4799999999999478 0.00226777934982735
1.4809999999999477 0.00224092845037156
1.4819999999999476 0.00221403935112874
1.4829999999999475 0.00218711241424759
1.4839999999999474 0.00216014800074514
1.4849999999999473 0.00213314647050900
1.4859999999999471 0.00210610818229992
1.486999999999947 0.00207903349375335
1.487999999999947 0.00205192276138233
1.4889999999999468 0.00202477634057865
1.4899999999999467 0.00199759458561606
1.4909999999999466 0.00197037784965169
1.4919999999999465 0.00194312648472847
1.4929999999999464 0.00191584084177701
1.4939999999999463 0.00188852127061796
1.4949999999999461 0.00186116811996426
1.495999999999946 0.00183378173742264
1.496999999999946 0.00180636246949649
1.4979999999999458 0.00177891066158720
1.4989999999999457 0.00175142665799673
1.4999999999999456 0.00172391080192992
1.5009999999999455 0.00169636343549567
1.5019999999999454 0.00166878489971009
1.5029999999999453 0.00164117553449754
1.5039999999999452 0.00161353567869361
1.504999999999945 0.00158586567004654
1.505999999999945 0.00155816584521952
1.5069999999999448 0.00153043653979267
1.5079999999999447 0.00150267808826522
1.5089999999999446 0.00147489082405731
1.5099999999999445 0.00144707507951224
1.5109999999999444 0.00141923118589823
1.5119999999999443 0.00139135947341075
1.5129999999999442 0.00136346027117444
1.513999999999944 0.00133553390724483
1.514999999999944 0.00130758070861081
1.5159999999999438 0.00127960100119627
1.5169999999999437 0.00125159510986218
1.5179999999999436 0.00122356335840874
1.5189999999999435 0.00119550606957719
1.5199999999999434 0.00116742356505181
1.5209999999999433 0.00113931616546195
1.5219999999999432 0.00111118419038407
1.522999999999943 0.00108302795834329
1.523999999999943 0.00105484778681603
1.5249999999999428 0.00102664399223150
1.5259999999999427 0.000998416889973708
1.5269999999999426 0.000970166794383387
1.5279999999999425 0.000941894018760284
1.5289999999999424 0.000913598875364324
1.5299999999999423 0.000885281675418792
1.5309999999999422 0.000856942729110730
1.531999999999942 0.000828582345594187
1.532999999999942 0.000800200832991330
1.5339999999999419 0.000771798498394871
1.5349999999999417 0.000743375647869429
1.5359999999999416 0.000714932586453998
1.5369999999999415 0.000686469618163557
1.5379999999999414 0.000657987045991015
1.5389999999999413 0.000629485171909056
1.5399999999999412 0.000600964296872120
1.540999999999941 0.000572424720818310
1.541999999999941 0.000543866742671248
1.5429999999999409 0.000515290660341824
1.5439999999999408 0.000486696770730280
1.5449999999999406 0.000458085369728037
1.5459999999999405 0.000429456752219462
1.5469999999999404 0.000400811212083685
1.5479999999999403 0.000372149042196818
1.5489999999999402 0.000343470534433427
1.54999999999994 0.000314775979668419
1.55099999999994 0.000286065667779348
1.5519999999999399 0.000257339887647534
1.5529999999999398 0.000228598927160539
1.5539999999999397 0.000199843073213690
1.5549999999999395 0.000171072611712023
1.5559999999999394 0.000142287827572002
1.5569999999999393 0.000113489004723633
1.5579999999999392 0.0000846764261118738
1.558999999999939 0.0000558503736988042
1.559999999999939 0.0000270111284652874
1.5609999999999389 -0.00000184102958721011
1.5619999999999388 -0.0000307058214345513
1.5629999999999387 -0.0000595829690286792
1.5639999999999386 -0.0000884721952951195
1.5649999999999384 -0.000117373224131731
1.5659999999999383 -0.000146285780406680
1.5669999999999382 -0.000175209589956427
1.567999999999938 -0.000204144379584589
1.568999999999938 -0.000233089877059139
1.569999999999938 -0.000262045811111666
1.5709999999999378 -0.000291011911434852
1.5719999999999377 -0.000319987908681027
1.5729999999999376 -0.000348973534460187
1.5739999999999374 -0.000377968521338506
1.5749999999999373 -0.000406972602836259
1.5759999999999372 -0.000435985513426163
1.5769999999999371 -0.000465006988531691
1.577999999999937 -0.000494036764525183
1.578999999999937 -0.000523074578726107
1.5799999999999368 -0.000552120169399289
1.5809999999999367 -0.000581173275753286
1.5819999999999366 -0.000610233637938509
1.5829999999999365 -0.000639300997045317
1.5839999999999363 -0.000668375095102508
1.5849999999999362 -0.000697455675075703
1.5859999999999361 -0.000726542480864956
1.586999999999936 -0.000755635257304002
1.587999999999936 -0.000784733750157279
1.5889999999999358 -0.000813837706119577
1.5899999999999357 -0.000842946872813027
1.5909999999999356 -0.000872060998786131
1.5919999999999355 -0.000901179833511845
1.5929999999999354 -0.000930303127385970
1.5939999999999352 -0.000959430631724878
1.5949999999999351 -0.000988562098764620
1.595999999999935 -0.00101769728165856
1.596999999999935 -0.00104683593447599
1.5979999999999348 -0.00107597781220006
1.5989999999999347 -0.00110512267072656
1.5999999999999346 -0.00113427026686183
1.6009999999999345 -0.00116342035832119
1.6019999999999344 -0.00119257270372713
1.6029999999999343 -0.00122172706260783
1.6039999999999341 -0.00125088319539508
1.604999999999934 -0.00128004086342312
1.605999999999934 -0.00130919982892620
1.6069999999999338 -0.00133835985503770
1.6079999999999337 -0.00136752070578777
1.6089999999999336 -0.00139668214610202
1.6099999999999335 -0.00142584394179962
1.6109999999999334 -0.00145500585959192
1.6119999999999333 -0.00148416766708015
1.6129999999999332 -0.00151332913275451
1.613999999999933 -0.00154249002599184
1.614999999999933 -0.00157165011705443
1.6159999999999328 -0.00160080917708788
1.6169999999999327 -0.00162996697811971
1.6179999999999326 -0.00165912329305773
1.6189999999999325 -0.00168827789568810
1.6199999999999324 -0.00171743056067393
1.6209999999999323 -0.00174658106355348
1.6219999999999322 -0.00177572918073841
1.622999999999932 -0.00180487468951232
1.623999999999932 -0.00183401736802898
1.6249999999999318 -0.00186315699531053
1.6259999999999317 -0.00189229335124598
1.6269999999999316 -0.00192142621658969
1.6279999999999315 -0.00195055537295928
1.6289999999999314 -0.00197968060283440
1.6299999999999313 -0.00200880168955479
1.6309999999999312 -0.00203791841731893
1.631999999999931 -0.00206703057118202
1.632999999999931 -0.00209613793705449
1.6339999999999308 -0.00212524030170046
1.6349999999999307 -0.00215433745273604
1.6359999999999306 -0.00218342917862764
1.6369999999999305 -0.00221251526869004
1.6379999999999304 -0.00224159551308557
1.6389999999999303 -0.00227066970282151
1.6399999999999302 -0.00229973762974908
1.64099999999993 -0.00232879908656157
1.64199999999993 -0.00235785386679256
1.6429999999999298 -0.00238690176481482
1.6439999999999297 -0.00241594257583808
1.6449999999999296 -0.00244497609590762
1.6459999999999295 -0.00247400212190285
1.6469999999999294 -0.00250302045153515
1.6479999999999293 -0.00253203088334694
1.6489999999999292 -0.00256103321670963
1.649999999999929 -0.00259002725182184
1.650999999999929 -0.00261901278970823
1.6519999999999289 -0.00264798963221750
1.6529999999999287 -0.00267695758202105
1.6539999999999286 -0.00270591644261119
1.6549999999999285 -0.00273486601829949
1.6559999999999284 -0.00276380611421523
1.6569999999999283 -0.00279273653630392
1.6579999999999282 -0.00282165709132548
1.658999999999928 -0.00285056758685268
1.659999999999928 -0.00287946783126965
1.6609999999999279 -0.00290835763377011
1.6619999999999278 -0.00293723680435568
1.6629999999999276 -0.00296610515383473
1.6639999999999275 -0.00299496249382016
1.6649999999999274 -0.00302380863672844
1.6659999999999273 -0.00305264339577735
1.6669999999999272 -0.00308146658498486
1.667999999999927 -0.00311027801916730
1.668999999999927 -0.00313907751393781
1.6699999999999269 -0.00316786488570490
1.6709999999999268 -0.00319663995167052
1.6719999999999267 -0.00322540252982878
1.6729999999999265 -0.00325415243896422
1.6739999999999264 -0.00328288949865010
1.6749999999999263 -0.00331161352924716
1.6759999999999262 -0.00334032435190162
1.676999999999926 -0.00336902178854387
1.677999999999926 -0.00339770566188659
1.6789999999999259 -0.00342637579542368
1.6799999999999258 -0.00345503201342813
1.6809999999999257 -0.00348367414095076
1.6819999999999256 -0.00351230200381827
1.6829999999999254 -0.00354091542863240
1.6839999999999253 -0.00356951424276745
1.6849999999999252 -0.00359809827436917
1.6859999999999251 -0.00362666735235333
1.686999999999925 -0.00365522130640374
1.687999999999925 -0.00368375996697103
1.6889999999999248 -0.00371228316527068
1.6899999999999247 -0.00374079073328197
1.6909999999999246 -0.00376928250374579
1.6919999999999245 -0.00379775831016360
1.6929999999999243 -0.00382621798679564
1.6939999999999242 -0.00385466136865929
1.6949999999999241 -0.00388308829152759
1.695999999999924 -0.00391149859192765
1.696999999999924 -0.00393989210713906
1.6979999999999238 -0.00396826867519247
1.6989999999999237 -0.00399662813486774
1.6999999999999236 -0.00402497032569260
1.7009999999999235 -0.00405329508794106
1.7019999999999234 -0.00408160226263167
1.7029999999999232 -0.00410989169152631
1.7039999999999231 -0.00413816321712827
1.704999999999923 -0.00416641668268081
1.705999999999923 -0.00419465193216577
1.7069999999999228 -0.00422286881030166
1.7079999999999227 -0.00425106716254242
1.7089999999999226 -0.00427924683507584
1.7099999999999225 -0.00430740767482170
1.7109999999999224 -0.00433554952943059
1.7119999999999223 -0.00436367224728218
1.7129999999999221 -0.00439177567748361
1.713999999999922 -0.00441985966986810
1.714999999999922 -0.00444792407499327
1.7159999999999218 -0.00447596874413959
1.7169999999999217 -0.00450399352930891
1.7179999999999216 -0.00453199828322286
1.7189999999999215 -0.00455998285932140
1.7199999999999214 -0.00458794711176098
1.7209999999999213 -0.00461589089541349
1.7219999999999211 -0.00464381406586420
1.722999999999921 -0.00467171647941059
1.723999999999921 -0.00469959799306049
1.7249999999999208 -0.00472745846453086
1.7259999999999207 -0.00475529775224613
1.7269999999999206 -0.00478311571533648
1.7279999999999205 -0.00481091221363655
1.7289999999999204 -0.00483868710768380
1.7299999999999203 -0.00486644025871698
1.7309999999999202 -0.00489417152867452
1.73199999999992 -0.00492188078019312
1.73299999999992 -0.00494956787660619
1.7339999999999198 -0.00497723268194225
1.7349999999999197 -0.00500487506092349
1.7359999999999196 -0.00503249487896401
1.7369999999999195 -0.00506009200216864
1.7379999999999194 -0.00508766629733116
1.7389999999999193 -0.00511521763193278
1.7399999999999192 -0.00514274587414094
1.740999999999919 -0.00517025089280709
1.741999999999919 -0.00519773255746589
1.7429999999999188 -0.00522519073833334
1.7439999999999187 -0.00525262530630524
1.7449999999999186 -0.00528003613295577
1.7459999999999185 -0.00530742309053575
1.7469999999999184 -0.00533478605197166
1.7479999999999183 -0.00536212489086337
1.7489999999999182 -0.00538943948148318
1.749999999999918 -0.00541672969877406
1.750999999999918 -0.00544399541834820
1.7519999999999178 -0.00547123651648564
1.7529999999999177 -0.00549845287013222
1.7539999999999176 -0.00552564435689873
1.7549999999999175 -0.00555281085505907
1.7559999999999174 -0.00557995224354871
1.7569999999999173 -0.00560706840196321
1.7579999999999172 -0.00563415921055679
1.758999999999917 -0.00566122455024071
1.759999999999917 -0.00568826430258182
1.7609999999999169 -0.00571527834980110
1.7619999999999167 -0.00574226657477196
1.7629999999999166 -0.00576922886101898
1.7639999999999165 -0.00579616509271626
1.7649999999999164 -0.00582307515468575
1.7659999999999163 -0.00584995893239627
1.7669999999999162 -0.00587681631196144
1.767999999999916 -0.00590364718013832
1.768999999999916 -0.00593045142432623
1.7699999999999159 -0.00595722893256480
1.7709999999999158 -0.00598397959353281
1.7719999999999156 -0.00601070329654645
1.7729999999999155 -0.00603739993155802
1.7739999999999154 -0.00606406938915419
1.7749999999999153 -0.00609071156055477
1.7759999999999152 -0.00611732633761108
1.776999999999915 -0.00614391361280450
1.777999999999915 -0.00617047327924471
1.7789999999999149 -0.00619700523066864
1.7799999999999148 -0.00622350936143880
1.7809999999999147 -0.00624998556654154
1.7819999999999145 -0.00627643374158586
1.7829999999999144 -0.00630285378280201
1.7839999999999143 -0.00632924558703951
1.7849999999999142 -0.00635560905176608
1.785999999999914 -0.00638194407506605
1.786999999999914 -0.00640825055563900
1.7879999999999139 -0.00643452839279784
1.7889999999999138 -0.00646077748646777
1.7899999999999137 -0.00648699773718479
1.7909999999999136 -0.00651318904609377
1.7919999999999134 -0.00653935131494753
1.7929999999999133 -0.00656548444610495
1.7939999999999132 -0.00659158834252960
1.794999999999913 -0.00661766290778845
1.795999999999913 -0.00664370804605016
1.796999999999913 -0.00666972366208350
1.7979999999999128 -0.00669570966125643
1.7989999999999127 -0.00672166594953393
1.7999999999999126 -0.00674759243347685
1.8009999999999124 -0.00677348902024051
1.8019999999999123 -0.00679935561757325
1.8029999999999122 -0.00682519213381462
1.8039999999999121 -0.00685099847789435
1.804999999999912 -0.00687677455933045
1.805999999999912 -0.00690252028822806
1.8069999999999118 -0.00692823557527789
1.8079999999999117 -0.00695392033175478
1.8089999999999116 -0.00697957446951600
1.8099999999999115 -0.00700519790100015
1.8109999999999113 -0.00703079053922558
1.8119999999999112 -0.00705635229778850
1.8129999999999111 -0.00708188309086243
1.813999999999911 -0.00710738283319576
1.814999999999911 -0.00713285144011068
1.8159999999999108 -0.00715828882750226
1.8169999999999107 -0.00718369491183586
1.8179999999999106 -0.00720906961014676
1.8189999999999105 -0.00723441284003808
1.8199999999999104 -0.00725972451967932
1.8209999999999102 -0.00728500456780543
1.8219999999999101 -0.00731025290371469
1.82299999999991 -0.00733546944726764
1.82399999999991 -0.00736065411888567
1.8249999999999098 -0.00738580683954930
1.8259999999999097 -0.00741092753079690
1.8269999999999096 -0.00743601611472336
1.8279999999999095 -0.00746107251397832
1.8289999999999094 -0.00748609665176506
1.8299999999999093 -0.00751108845183864
1.8309999999999091 -0.00753604783850507
1.831999999999909 -0.00756097473661921
1.832999999999909 -0.00758586907158376
1.8339999999999088 -0.00761073076934771
1.8349999999999087 -0.00763555975640469
1.8359999999999086 -0.00766035595979198
1.8369999999999085 -0.00768511930708854
1.8379999999999084 -0.00770984972641398
1.8389999999999083 -0.00773454714642700
1.8399999999999082 -0.00775921149632385
1.840999999999908 -0.00778384270583687
1.841999999999908 -0.00780844070523340
1.8429999999999078 -0.00783300542531401
1.8439999999999077 -0.00785753679741108
1.8449999999999076 -0.00788203475338756
1.8459999999999075 -0.00790649922563534
1.8469999999999074 -0.00793093014707404
1.8479999999999073 -0.00795532745114942
1.8489999999999072 -0.00797969107183183
1.849999999999907 -0.00800402094361520
1.850999999999907 -0.00802831700151517
1.8519999999999068 -0.00805257918106800
1.8529999999999067 -0.00807680741832890
1.8539999999999066 -0.00810100164987072
1.8549999999999065 -0.00812516181278262
1.8559999999999064 -0.00814928784466853
1.8569999999999063 -0.00817337968364568
1.8579999999999062 -0.00819743726834325
1.858999999999906 -0.00822146053790114
1.859999999999906 -0.00824544943196835
1.8609999999999058 -0.00826940389070133
1.8619999999999057 -0.00829332385476320
1.8629999999999056 -0.00831720926532176
1.8639999999999055 -0.00834106006404836
1.8649999999999054 -0.00836487619311645
1.8659999999999053 -0.00838865759520015
1.8669999999999052 -0.00841240421347277
1.867999999999905 -0.00843611599160564
1.868999999999905 -0.00845979287376633
1.8699999999999048 -0.00848343480461777
1.8709999999999047 -0.00850704172931616
1.8719999999999046 -0.00853061359351033
1.8729999999999045 -0.00855415034333969
1.8739999999999044 -0.00857765192543328
1.8749999999999043 -0.00860111828690810
1.8759999999999042 -0.00862454937536784
1.876999999999904 -0.00864794513890149
1.877999999999904 -0.00867130552608185
1.8789999999999039 -0.00869463048596439
1.8799999999999037 -0.00871791996808539
1.8809999999999036 -0.00874117392246108
1.8819999999999035 -0.00876439229958577
1.8829999999999034 -0.00878757505043105
1.8839999999999033 -0.00881072212644370
1.8849999999999032 -0.00883383347954492
1.885999999999903 -0.00885690906212844
1.886999999999903 -0.00887994882705964
1.8879999999999029 -0.00890295272767377
1.8889999999999028 -0.00892592071777477
1.8899999999999026 -0.00894885275163373
1.8909999999999025 -0.00897174878398775
1.8919999999999024 -0.00899460877003838
1.8929999999999023 -0.00901743266545040
1.8939999999999022 -0.00904022042635008
1.894999999999902 -0.00906297200932436
1.895999999999902 -0.00908568737141910
1.8969999999999019 -0.00910836647013769
1.8979999999999018 -0.00913100926343999
1.8989999999999017 -0.00915361570974066
1.8999999999999015 -0.00917618576790785
1.9009999999999014 -0.00919871939726212
1.9019999999999013 -0.00922121655757452
1.9029999999999012 -0.00924367720906588
1.903999999999901 -0.00926610131240486
1.904999999999901 -0.00928848882870706
1.9059999999999009 -0.00931083971953341
1.9069999999999008 -0.00933315394688870
1.9079999999999007 -0.00935543147322068
1.9089999999999006 -0.00937767226141814
1.9099999999999004 -0.00939987627481004
1.9109999999999003 -0.00942204347716392
1.9119999999999002 -0.00944417383268445
1.9129999999999001 -0.00946626730601231
1.9139999999999 -0.00948832386222280
1.9149999999999 -0.00951034346682440
1.9159999999998998 -0.00953232608575744
1.9169999999998997 -0.00955427168539282
1.9179999999998996 -0.00957618023253065
1.9189999999998995 -0.00959805169439892
1.9199999999998993 -0.00961988603865206
1.9209999999998992 -0.00964168323336984
1.9219999999998991 -0.00966344324705570
1.922999999999899 -0.00968516604863559
1.923999999999899 -0.00970685160745696
1.9249999999998988 -0.00972849989328664
1.9259999999998987 -0.00975011087631034
1.9269999999998986 -0.00977168452713088
1.9279999999998985 -0.00979322081676678
1.9289999999998984 -0.00981471971665135
1.9299999999998982 -0.00983618119863094
1.9309999999998981 -0.00985760523496391
1.931999999999898 -0.00987899179831915
1.932999999999898 -0.00990034086177474
1.9339999999998978 -0.00992165239881684
1.9349999999998977 -0.00994292638333799
1.9359999999998976 -0.00996416278963640
1.9369999999998975 -0.00998536159241395
1.9379999999998974 -0.0100065227667753
1.9389999999998973 -0.0100276462882265
1.9399999999998971 -0.0100487321326737
1.940999999999897 -0.0100697802764218
1.941999999999897 -0.0100907906961729
1.9429999999998968 -0.0101117633690257
1.9439999999998967 -0.0101326982724733
1.9449999999998966 -0.0101535953844026
1.9459999999998965 -0.0101744546830926
1.9469999999998964 -0.0101952761472133
1.9479999999998963 -0.0102160597558244
1.9489999999998961 -0.0102368054883739
1.949999999999896 -0.0102575133246967
1.950999999999896 -0.0102781832450137
1.9519999999998958 -0.0102988152299300
1.9529999999998957 -0.0103194092604342
1.9539999999998956 -0.0103399653178966
1.9549999999998955 -0.0103604833840681
1.9559999999998954 -0.0103809634410789
1.9569999999998953 -0.0104014054714373
1.9579999999998952 -0.0104218094580285
1.958999999999895 -0.0104421753841128
1.959999999999895 -0.0104625032333251
1.9609999999998948 -0.0104827929896728
1.9619999999998947 -0.0105030446375353
1.9629999999998946 -0.0105232581616624
1.9639999999998945 -0.0105434335471725
1.9649999999998944 -0.0105635707795525
1.9659999999998943 -0.0105836698446554
1.9669999999998942 -0.0106037307286995
1.967999999999894 -0.0106237534182674
1.968999999999894 -0.0106437379003044
1.9699999999998938 -0.0106636841621170
1.9709999999998937 -0.0106835921913722
1.9719999999998936 -0.0107034619760961
1.9729999999998935 -0.0107232935046721
1.9739999999998934 -0.0107430867658405
1.9749999999998933 -0.0107628417486967
1.9759999999998932 -0.0107825584426898
1.976999999999893 -0.0108022368376218
1.977999999999893 -0.0108218769236463
1.9789999999998928 -0.0108414786912670
1.9799999999998927 -0.0108610421313364
1.9809999999998926 -0.0108805672350549
1.9819999999998925 -0.0109000539939693
1.9829999999998924 -0.0109195023999719
1.9839999999998923 -0.0109389124452986
1.9849999999998922 -0.0109582841225282
1.985999999999892 -0.0109776174245810
1.986999999999892 -0.0109969123447179
1.9879999999998919 -0.0110161688765386
1.9889999999998917 -0.0110353870139805
1.9899999999998916 -0.0110545667513177
1.9909999999998915 -0.0110737080831598
1.9919999999998914 -0.0110928110044506
1.9929999999998913 -0.0111118755104664
1.9939999999998912 -0.0111309015968157
1.994999999999891 -0.0111498892594372
1.995999999999891 -0.0111688384945988
1.9969999999998909 -0.0111877492988969
1.9979999999998908 -0.0112066216692540
1.9989999999998906 -0.0112254556029188
1.9999999999998905 -0.0112442510974642
2.0009999999998906 -0.0112630081507862
2.0019999999998905 -0.0112817267611030
2.0029999999998904 -0.0113004069269535
2.0039999999998903 -0.0113190486471960
2.00499999999989 -0.0113376519210074
2.00599999999989 -0.0113562167478816
2.00699999999989 -0.0113747431276286
2.00799999999989 -0.0113932310603731
2.0089999999998898 -0.0114116805465533
2.0099999999998897 -0.0114300915869199
2.0109999999998895 -0.0114484641825348
2.0119999999998894 -0.0114667983347700
2.0129999999998893 -0.0114850940453058
2.013999999999889 -0.0115033513161307
2.014999999999889 -0.0115215701495394
2.015999999999889 -0.0115397505481319
2.016999999999889 -0.0115578925148121
2.0179999999998888 -0.0115759960527870
2.0189999999998887 -0.0115940611655652
2.0199999999998886 -0.0116120878569560
2.0209999999998884 -0.0116300761310678
2.0219999999998883 -0.0116480259923074
2.022999999999888 -0.0116659374453785
2.023999999999888 -0.0116838104952806
2.024999999999888 -0.0117016451473081
2.025999999999888 -0.0117194414070488
2.026999999999888 -0.0117371992803828
2.0279999999998877 -0.0117549187734813
2.0289999999998876 -0.0117725998928059
2.0299999999998875 -0.0117902426451067
2.0309999999998873 -0.0118078470374216
2.0319999999998872 -0.0118254130770752
2.032999999999887 -0.0118429407716773
2.033999999999887 -0.0118604301291223
2.034999999999887 -0.0118778811575874
2.035999999999887 -0.0118952938655317
2.0369999999998867 -0.0119126682616955
2.0379999999998866 -0.0119300043550984
2.0389999999998865 -0.0119473021550388
2.0399999999998863 -0.0119645616710922
2.0409999999998862 -0.0119817829131107
2.041999999999886 -0.0119989658912214
2.042999999999886 -0.0120161106158252
2.043999999999886 -0.0120332170975960
2.044999999999886 -0.0120502853474795
2.0459999999998857 -0.0120673153766920
2.0469999999998856 -0.0120843071967191
2.0479999999998855 -0.0121012608193148
2.0489999999998854 -0.0121181762565004
2.0499999999998852 -0.0121350535205633
2.050999999999885 -0.0121518926240560
2.051999999999885 -0.0121686935797945
2.052999999999885 -0.0121854564008578
2.053999999999885 -0.0122021811005866
2.0549999999998847 -0.0122188676925822
2.0559999999998846 -0.0122355161907049
2.0569999999998845 -0.0122521266090737
2.0579999999998844 -0.0122686989620648
2.0589999999998843 -0.0122852332643103
2.059999999999884 -0.0123017295306974
2.060999999999884 -0.0123181877763673
2.061999999999884 -0.0123346080167138
2.062999999999884 -0.0123509902673828
2.0639999999998837 -0.0123673345442702
2.0649999999998836 -0.0123836408635220
2.0659999999998835 -0.0123999092415324
2.0669999999998834 -0.0124161396949430
2.0679999999998833 -0.0124323322406414
2.068999999999883 -0.0124484868957609
2.069999999999883 -0.0124646036776785
2.070999999999883 -0.0124806826040144
2.071999999999883 -0.0124967236926305
2.0729999999998827 -0.0125127269616299
2.0739999999998826 -0.0125286924293552
2.0749999999998825 -0.0125446201143879
2.0759999999998824 -0.0125605100355471
2.0769999999998823 -0.0125763622118886
2.077999999999882 -0.0125921766627033
2.078999999999882 -0.0126079534075170
2.079999999999882 -0.0126236924660889
2.080999999999882 -0.0126393938584099
2.0819999999998817 -0.0126550576047030
2.0829999999998816 -0.0126706837254209
2.0839999999998815 -0.0126862722412456
2.0849999999998814 -0.0127018231730872
2.0859999999998813 -0.0127173365420829
2.086999999999881 -0.0127328123695957
2.087999999999881 -0.0127482506772138
2.088999999999881 -0.0127636514867494
2.089999999999881 -0.0127790148202372
2.0909999999998807 -0.0127943406999340
2.0919999999998806 -0.0128096291483175
2.0929999999998805 -0.0128248801880848
2.0939999999998804 -0.0128400938421519
2.0949999999998803 -0.0128552701336528
2.09599999999988 -0.0128704090859375
2.09699999999988 -0.0128855107225723
2.09799999999988 -0.0129005750673378
2.09899999999988 -0.0129156021442281
2.0999999999998797 -0.0129305919774501
2.1009999999998796 -0.0129455445914220
2.1019999999998795 -0.0129604600107728
2.1029999999998794 -0.0129753382603406
2.1039999999998793 -0.0129901793651725
2.104999999999879 -0.0130049833505226
2.105999999999879 -0.0130197502418517
2.106999999999879 -0.0130344800648264
2.107999999999879 -0.0130491728453169
2.1089999999998787 -0.0130638286093978
2.1099999999998786 -0.0130784473833455
2.1109999999998785 -0.0130930291936380
2.1119999999998784 -0.0131075740669541
2.1129999999998783 -0.0131220820301716
2.113999999999878 -0.0131365531103668
2.114999999999878 -0.0131509873348139
2.115999999999878 -0.0131653847309831
2.116999999999878 -0.0131797453265403
2.1179999999998778 -0.0131940691493460
2.1189999999998776 -0.0132083562274540
2.1199999999998775 -0.0132226065891109
2.1209999999998774 -0.0132368202627546
2.1219999999998773 -0.0132509972770138
2.122999999999877 -0.0132651376607068
2.123999999999877 -0.0132792414428403
2.124999999999877 -0.0132933086526089
2.125999999999877 -0.0133073393193939
2.1269999999998768 -0.0133213334727621
2.1279999999998767 -0.0133352911424654
2.1289999999998765 -0.0133492123584392
2.1299999999998764 -0.0133630971508020
2.1309999999998763 -0.0133769455498539
2.131999999999876 -0.0133907575860762
2.132999999999876 -0.0134045332901300
2.133999999999876 -0.0134182726928554
2.134999999999876 -0.0134319758252707
2.1359999999998758 -0.0134456427185712
2.1369999999998757 -0.0134592734041284
2.1379999999998756 -0.0134728679134892
2.1389999999998754 -0.0134864262783745
2.1399999999998753 -0.0134999485306787
2.1409999999998752 -0.0135134347024685
2.141999999999875 -0.0135268848259822
2.142999999999875 -0.0135402989336287
2.143999999999875 -0.0135536770579863
2.144999999999875 -0.0135670192318019
2.1459999999998747 -0.0135803254879907
2.1469999999998746 -0.0135935958596339
2.1479999999998745 -0.0136068303799793
2.1489999999998743 -0.0136200290824393
2.1499999999998742 -0.0136331920005904
2.150999999999874 -0.0136463191681723
2.151999999999874 -0.0136594106190870
2.152999999999874 -0.0136724663873976
2.153999999999874 -0.0136854865073279
2.1549999999998737 -0.0136984710132607
2.1559999999998736 -0.0137114199397380
2.1569999999998735 -0.0137243333214589
2.1579999999998734 -0.0137372111932796
2.1589999999998732 -0.0137500535902122
2.159999999999873 -0.0137628605474236
2.160999999999873 -0.0137756321002347
2.161999999999873 -0.0137883682841200
2.162999999999873 -0.0138010691347058
2.1639999999998727 -0.0138137346877701
2.1649999999998726 -0.0138263649792412
2.1659999999998725 -0.0138389600451973
2.1669999999998724 -0.0138515199218651
2.1679999999998723 -0.0138640446456193
2.168999999999872 -0.0138765342529815
2.169999999999872 -0.0138889887806192
2.170999999999872 -0.0139014082653456
2.171999999999872 -0.0139137927441178
2.1729999999998717 -0.0139261422540368
2.1739999999998716 -0.0139384568323456
2.1749999999998715 -0.0139507365164296
2.1759999999998714 -0.0139629813438147
2.1769999999998713 -0.0139751913521668
2.177999999999871 -0.0139873665792911
2.178999999999871 -0.0139995070631311
2.179999999999871 -0.0140116128417676
2.180999999999871 -0.0140236839534179
2.1819999999998707 -0.0140357204364353
2.1829999999998706 -0.0140477223293079
2.1839999999998705 -0.0140596896706576
2.1849999999998704 -0.0140716224992398
2.1859999999998703 -0.0140835208539418
2.18699999999987 -0.0140953847737830
2.18799999999987 -0.0141072142979128
2.18899999999987 -0.0141190094656110
2.18999999999987 -0.0141307703162859
2.1909999999998697 -0.0141424968894743
2.1919999999998696 -0.0141541892248399
2.1929999999998695 -0.0141658473621734
2.1939999999998694 -0.0141774713413908
2.1949999999998693 -0.0141890612025330
2.195999999999869 -0.0142006169857648
2.196999999999869 -0.0142121387313745
2.197999999999869 -0.0142236264797723
2.198999999999869 -0.0142350802714903
2.1999999999998687 -0.0142465001471814
2.2009999999998686 -0.0142578861476180
2.2019999999998685 -0.0142692383136918
2.2029999999998684 -0.0142805566864131
2.2039999999998683 -0.0142918413069092
2.204999999999868 -0.0143030922164245
2.205999999999868 -0.0143143094563187
2.206999999999868 -0.0143254930680673
2.207999999999868 -0.0143366430932597
2.2089999999998677 -0.0143477595735987
2.2099999999998676 -0.0143588425509000
2.2109999999998675 -0.0143698920670910
2.2119999999998674 -0.0143809081642103
2.2129999999998673 -0.0143918908844070
2.213999999999867 -0.0144028402699393
2.214999999999867 -0.0144137563631746
2.215999999999867 -0.0144246392065880
2.216999999999867 -0.0144354888427618
2.2179999999998667 -0.0144463053143848
2.2189999999998666 -0.0144570886642514
2.2199999999998665 -0.0144678389352608
2.2209999999998664 -0.0144785561704163
2.2219999999998663 -0.0144892404128245
2.222999999999866 -0.0144998917056946
2.223999999999866 -0.0145105100923377
2.224999999999866 -0.0145210956161656
2.225999999999866 -0.0145316483206907
2.2269999999998658 -0.0145421682495245
2.2279999999998656 -0.0145526554463777
2.2289999999998655 -0.0145631099550586
2.2299999999998654 -0.0145735318194729
2.2309999999998653 -0.0145839210836230
2.231999999999865 -0.0145942777916064
2.232999999999865 -0.0146046019876163
2.233999999999865 -0.0146148937159397
2.234999999999865 -0.0146251530209572
2.2359999999998648 -0.0146353799471422
2.2369999999998647 -0.0146455745390600
2.2379999999998645 -0.0146557368413675
2.2389999999998644 -0.0146658668988116
2.2399999999998643 -0.0146759647562296
2.240999999999864 -0.0146860304585475
2.241999999999864 -0.0146960640507797
2.242999999999864 -0.0147060655780284
2.243999999999864 -0.0147160350854825
2.2449999999998638 -0.0147259726184171
2.2459999999998637 -0.0147358782221931
2.2469999999998636 -0.0147457519422557
2.2479999999998634 -0.0147555938241343
2.2489999999998633 -0.0147654039134417
2.249999999999863 -0.0147751822558730
2.250999999999863 -0.0147849288972057
2.251999999999863 -0.0147946438832980
2.252999999999863 -0.0148043272600887
2.253999999999863 -0.0148139790735966
2.2549999999998627 -0.0148235993699194
2.2559999999998626 -0.0148331881952330
2.2569999999998624 -0.0148427455957914
2.2579999999998623 -0.0148522716179251
2.2589999999998622 -0.0148617663080413
2.259999999999862 -0.0148712297126223
2.260999999999862 -0.0148806618782260
2.261999999999862 -0.0148900628514838
2.262999999999862 -0.0148994326791011
2.2639999999998617 -0.0149087714078559
2.2649999999998616 -0.0149180790845985
2.2659999999998615 -0.0149273557562507
2.2669999999998613 -0.0149366014698050
2.2679999999998612 -0.0149458162723240
2.268999999999861 -0.0149550002109400
2.269999999999861 -0.0149641533328536
2.270999999999861 -0.0149732756853343
2.271999999999861 -0.0149823673157182
2.2729999999998607 -0.0149914282714087
2.2739999999998606 -0.0150004585998753
2.2749999999998605 -0.0150094583486527
2.2759999999998604 -0.0150184275653406
2.2769999999998602 -0.0150273662976028
2.27799999999986 -0.0150362745931666
2.27899999999986 -0.0150451524998220
2.27999999999986 -0.0150540000654215
2.28099999999986 -0.0150628173378788
2.2819999999998597 -0.0150716043651686
2.2829999999998596 -0.0150803611953258
2.2839999999998595 -0.0150890878764452
2.2849999999998594 -0.0150977844566801
2.2859999999998593 -0.0151064509842423
2.286999999999859 -0.0151150875074015
2.287999999999859 -0.0151236940744841
2.288999999999859 -0.0151322707338730
2.289999999999859 -0.0151408175340071
2.2909999999998587 -0.0151493345233803
2.2919999999998586 -0.0151578217505408
2.2929999999998585 -0.0151662792640911
2.2939999999998584 -0.0151747071126867
2.2949999999998583 -0.0151831053450359
2.295999999999858 -0.0151914740098988
2.296999999999858 -0.0151998131560872
2.297999999999858 -0.0152081228324637
2.298999999999858 -0.0152164030879408
2.2999999999998577 -0.0152246539714806
2.3009999999998576 -0.0152328755320946
2.3019999999998575 -0.0152410678188421
2.3029999999998574 -0.0152492308808307
2.3039999999998573 -0.0152573647672145
2.304999999999857 -0.0152654695271948
2.305999999999857 -0.0152735452100183
2.306999999999857 -0.0152815918649775
2.307999999999857 -0.0152896095414093
2.3089999999998567 -0.0152975982886949
2.3099999999998566 -0.0153055581562592
2.3109999999998565 -0.0153134891935698
2.3119999999998564 -0.0153213914501368
2.3129999999998563 -0.0153292649755122
2.313999999999856 -0.0153371098192891
2.314999999999856 -0.0153449260311012
2.315999999999856 -0.0153527136606226
2.316999999999856 -0.0153604727575662
2.3179999999998557 -0.0153682033716845
2.3189999999998556 -0.0153759055527679
2.3199999999998555 -0.0153835793506447
2.3209999999998554 -0.0153912248151803
2.3219999999998553 -0.0153988419962768
2.322999999999855 -0.0154064309438722
2.323999999999855 -0.0154139917079403
2.324999999999855 -0.0154215243384894
2.325999999999855 -0.0154290288855625
2.3269999999998547 -0.0154365053992360
2.3279999999998546 -0.0154439539296199
2.3289999999998545 -0.0154513745268570
2.3299999999998544 -0.0154587672411216
2.3309999999998543 -0.0154661321226202
2.331999999999854 -0.0154734692215900
2.332999999999854 -0.0154807785882989
2.333999999999854 -0.0154880602730445
2.334999999999854 -0.0154953143261539
2.3359999999998537 -0.0155025407979829
2.3369999999998536 -0.0155097397389161
2.3379999999998535 -0.0155169111993652
2.3389999999998534 -0.0155240552297696
2.3399999999998533 -0.0155311718805950
2.340999999999853 -0.0155382612023339
2.341999999999853 -0.0155453232455037
2.342999999999853 -0.0155523580606473
2.343999999999853 -0.0155593656983322
2.3449999999998528 -0.0155663462091499
2.3459999999998526 -0.0155732996437153
2.3469999999998525 -0.0155802260526663
2.3479999999998524 -0.0155871254866635
2.3489999999998523 -0.0155939979963894
2.349999999999852 -0.0156008436325478
2.350999999999852 -0.0156076624458636
2.351999999999852 -0.0156144544870820
2.352999999999852 -0.0156212198069682
2.3539999999998518 -0.0156279584563068
2.3549999999998517 -0.0156346704859013
2.3559999999998515 -0.0156413559465736
2.3569999999998514 -0.0156480148891633
2.3579999999998513 -0.0156546473645278
2.358999999999851 -0.0156612534235409
2.359999999999851 -0.0156678331170933
2.360999999999851 -0.0156743864960912
2.361999999999851 -0.0156809136114563
2.3629999999998508 -0.0156874145141253
2.3639999999998507 -0.0156938892550493
2.3649999999998506 -0.0157003378851933
2.3659999999998504 -0.0157067604555357
2.3669999999998503 -0.0157131570170680
2.3679999999998502 -0.0157195276207940
2.36899999999985 -0.0157258723177295
2.36999999999985 -0.0157321911589021
2.37099999999985 -0.0157384841953503
2.37199999999985 -0.0157447514781229
2.3729999999998497 -0.0157509930582790
2.3739999999998496 -0.0157572089868874
2.3749999999998495 -0.0157633993150259
2.3759999999998493 -0.0157695640937811
2.3769999999998492 -0.0157757033742477
2.377999999999849 -0.0157818172075281
2.378999999999849 -0.0157879056447323
2.379999999999849 -0.0157939687369767
2.380999999999849 -0.0158000065353843
2.3819999999998487 -0.0158060190910841
2.3829999999998486 -0.0158120064552102
2.3839999999998485 -0.0158179686789020
2.3849999999998484 -0.0158239058133033
2.3859999999998482 -0.0158298179095621
2.386999999999848 -0.0158357050188299
2.387999999999848 -0.0158415671922615
2.388999999999848 -0.0158474044810144
2.389999999999848 -0.0158532169362484
2.3909999999998477 -0.0158590046091251
2.3919999999998476 -0.0158647675508077
2.3929999999998475 -0.0158705058124602
2.3939999999998474 -0.0158762194452472
2.3949999999998473 -0.0158819085003335
2.395999999999847 -0.0158875730288835
2.396999999999847 -0.0158932130820607
2.397999999999847 -0.0158988287110278
2.398999999999847 -0.0159044199669454
2.3999999999998467 -0.0159099869009725
2.4009999999998466 -0.0159155295642653
2.4019999999998465 -0.0159210480079772
2.4029999999998464 -0.0159265422832585
2.4039999999998463 -0.0159320124412556
2.404999999999846 -0.0159374585331106
2.405999999999846 -0.0159428806099614
2.406999999999846 -0.0159482787229405
2.407999999999846 -0.0159536529231753
2.4089999999998457 -0.0159590032617875
2.4099999999998456 -0.0159643297898921
2.4109999999998455 -0.0159696325585981
2.4119999999998454 -0.0159749116190069
2.4129999999998453 -0.0159801670222128
2.413999999999845 -0.0159853988193023
2.414999999999845 -0.0159906070613535
2.415999999999845 -0.0159957917994360
2.416999999999845 -0.0160009530846101
2.4179999999998447 -0.0160060909679270
2.4189999999998446 -0.0160112055004280
2.4199999999998445 -0.0160162967331441
2.4209999999998444 -0.0160213647170956
2.4219999999998443 -0.0160264095032920
2.422999999999844 -0.0160314311427314
2.423999999999844 -0.0160364296864001
2.424999999999844 -0.0160414051852721
2.425999999999844 -0.0160463576903091
2.4269999999998437 -0.0160512872524596
2.4279999999998436 -0.0160561939226591
2.4289999999998435 -0.0160610777518294
2.4299999999998434 -0.0160659387908779
2.4309999999998433 -0.0160707770906980
2.431999999999843 -0.0160755927021680
2.432999999999843 -0.0160803856761512
2.433999999999843 -0.0160851560634953
2.434999999999843 -0.0160899039150321
2.4359999999998427 -0.0160946292815772
2.4369999999998426 -0.0160993322139293
2.4379999999998425 -0.0161040127628704
2.4389999999998424 -0.0161086709791650
2.4399999999998423 -0.0161133069135598
2.440999999999842 -0.0161179206167836
2.441999999999842 -0.0161225121395467
2.442999999999842 -0.0161270815325405
2.443999999999842 -0.0161316288464373
2.4449999999998417 -0.0161361541318899
2.4459999999998416 -0.0161406574395313
2.4469999999998415 -0.0161451388199743
2.4479999999998414 -0.0161495983238111
2.4489999999998413 -0.0161540360016130
2.449999999999841 -0.0161584519039301
2.450999999999841 -0.0161628460812908
2.451999999999841 -0.0161672185842019
2.452999999999841 -0.0161715694631474
2.4539999999998408 -0.0161758987685891
2.4549999999998406 -0.0161802065509660
2.4559999999998405 -0.0161844928606935
2.4569999999998404 -0.0161887577481634
2.4579999999998403 -0.0161930012637437
2.45899999999984 -0.0161972234577782
2.45999999999984 -0.0162014243805858
2.46099999999984 -0.0162056040824610
2.46199999999984 -0.0162097626136724
2.4629999999998398 -0.0162139000244635
2.4639999999998397 -0.0162180163650519
2.4649999999998395 -0.0162221116856286
2.4659999999998394 -0.0162261860363585
2.4669999999998393 -0.0162302394673794
2.467999999999839 -0.0162342720288019
2.468999999999839 -0.0162382837707093
2.469999999999839 -0.0162422747431570
2.470999999999839 -0.0162462449961724
2.4719999999998388 -0.0162501945797542
2.4729999999998387 -0.0162541235438726
2.4739999999998386 -0.0162580319384688
2.4749999999998384 -0.0162619198134545
2.4759999999998383 -0.0162657872187117
2.476999999999838 -0.0162696342040928
2.477999999999838 -0.0162734608194195
2.478999999999838 -0.0162772671144834
2.479999999999838 -0.0162810531390449
2.480999999999838 -0.0162848189428333
2.4819999999998377 -0.0162885645755465
2.4829999999998376 -0.0162922900868509
2.4839999999998374 -0.0162959955263805
2.4849999999998373 -0.0162996809437372
2.4859999999998372 -0.0163033463884901
2.486999999999837 -0.0163069919101757
2.487999999999837 -0.0163106175582970
2.488999999999837 -0.0163142233823237
2.489999999999837 -0.0163178094316918
2.4909999999998367 -0.0163213757558031
2.4919999999998366 -0.0163249224040252
2.4929999999998365 -0.0163284494256910
2.4939999999998363 -0.0163319568700986
2.4949999999998362 -0.0163354447865110
2.495999999999836 -0.0163389132241556
2.496999999999836 -0.0163423622322243
2.497999999999836 -0.0163457918598728
2.498999999999836 -0.0163492021562207
2.4999999999998357 -0.0163525931703512
2.5009999999998356 -0.0163559649513104
2.5019999999998355 -0.0163593175481077
2.5029999999998354 -0.0163626510097147
2.5039999999998352 -0.0163659653850660
2.504999999999835 -0.0163692607230581
2.505999999999835 -0.0163725370725492
2.506999999999835 -0.0163757944823595
2.507999999999835 -0.0163790330012702
2.5089999999998347 -0.0163822526780240
2.5099999999998346 -0.0163854535613241
2.5109999999998345 -0.0163886356998346
2.5119999999998344 -0.0163917991421799
2.5129999999998343 -0.0163949439369442
2.513999999999834 -0.0163980701326720
2.514999999999834 -0.0164011777778672
2.515999999999834 -0.0164042669209930
2.516999999999834 -0.0164073376104719
2.5179999999998337 -0.0164103898946851
2.5189999999998336 -0.0164134238219724
2.5199999999998335 -0.0164164394406321
2.5209999999998334 -0.0164194367989206
2.5219999999998333 -0.0164224159450521
2.522999999999833 -0.0164253769271988
2.523999999999833 -0.0164283197934899
2.524999999999833 -0.0164312445920120
2.525999999999833 -0.0164341513708087
2.5269999999998327 -0.0164370401778802
2.5279999999998326 -0.0164399110611834
2.5289999999998325 -0.0164427640686312
2.5299999999998324 -0.0164455992480926
2.5309999999998323 -0.0164484166473926
2.531999999999832 -0.0164512163143116
2.532999999999832 -0.0164539982965854
2.533999999999832 -0.0164567626419050
2.534999999999832 -0.0164595093979160
2.5359999999998317 -0.0164622386122193
2.5369999999998316 -0.0164649503323697
2.5379999999998315 -0.0164676446058763
2.5389999999998314 -0.0164703214802028
2.5399999999998313 -0.0164729810027659
2.540999999999831 -0.0164756232209366
2.541999999999831 -0.0164782481820389
2.542999999999831 -0.0164808559333500
2.543999999999831 -0.0164834465221003
2.5449999999998307 -0.0164860199954728
2.5459999999998306 -0.0164885764006029
2.5469999999998305 -0.0164911157845787
2.5479999999998304 -0.0164936381944401
2.5489999999998303 -0.0164961436771791
2.54999999999983 -0.0164986322797396
2.55099999999983 -0.0165011040490165
2.55199999999983 -0.0165035590318565
2.55299999999983 -0.0165059972750575
2.5539999999998297 -0.0165084188253678
2.5549999999998296 -0.0165108237294870
2.5559999999998295 -0.0165132120340648
2.5569999999998294 -0.0165155837857016
2.5579999999998293 -0.0165179390309476
2.558999999999829 -0.0165202778163033
2.559999999999829 -0.0165226001882188
2.560999999999829 -0.0165249061930937
2.561999999999829 -0.0165271958772771
2.5629999999998287 -0.0165294692870673
2.5639999999998286 -0.0165317264687116
2.5649999999998285 -0.0165339674684061
2.5659999999998284 -0.0165361923322956
2.5669999999998283 -0.0165384011064733
2.567999999999828 -0.0165405938369806
2.568999999999828 -0.0165427705698074
2.569999999999828 -0.0165449313508910
2.570999999999828 -0.0165470762261168
2.5719999999998278 -0.0165492052413176
2.5729999999998276 -0.0165513184422738
2.5739999999998275 -0.0165534158747126
2.5749999999998274 -0.0165554975843088
2.5759999999998273 -0.0165575636166838
2.576999999999827 -0.0165596140174055
2.577999999999827 -0.0165616488319887
2.578999999999827 -0.0165636681058944
2.579999999999827 -0.0165656718845297
2.5809999999998268 -0.0165676602132480
2.5819999999998267 -0.0165696331373484
2.5829999999998265 -0.0165715907020756
2.5839999999998264 -0.0165735329526201
2.5849999999998263 -0.0165754599341176
2.585999999999826 -0.0165773716916491
2.586999999999826 -0.0165792682702407
2.587999999999826 -0.0165811497148631
2.588999999999826 -0.0165830160704322
2.5899999999998258 -0.0165848673818082
2.5909999999998257 -0.0165867036937959
2.5919999999998256 -0.0165885250511443
2.5929999999998254 -0.0165903314985464
2.5939999999998253 -0.0165921230806395
2.5949999999998252 -0.0165938998420043
2.595999999999825 -0.0165956618271657
2.596999999999825 -0.0165974090805917
2.597999999999825 -0.0165991416466938
2.598999999999825 -0.0166008595698269
2.5999999999998247 -0.0166025628942889
2.6009999999998246 -0.0166042516643204
2.6019999999998245 -0.0166059259241054
2.6029999999998243 -0.0166075857177699
2.6039999999998242 -0.0166092310893829
2.604999999999824 -0.0166108620829555
2.605999999999824 -0.0166124787424414
2.606999999999824 -0.0166140811117359
2.607999999999824 -0.0166156692346766
2.6089999999998237 -0.0166172431550432
2.6099999999998236 -0.0166188029165564
2.6109999999998235 -0.0166203485628792
2.6119999999998234 -0.0166218801376155
2.6129999999998232 -0.0166233976843110
2.613999999999823 -0.0166249012464520
2.614999999999823 -0.0166263908674664
2.615999999999823 -0.0166278665907227
2.616999999999823 -0.0166293284595302
2.6179999999998227 -0.0166307765171392
2.6189999999998226 -0.0166322108067402
2.6199999999998225 -0.0166336313714641
2.6209999999998224 -0.0166350382543825
2.6219999999998223 -0.0166364314985067
2.622999999999822 -0.0166378111467884
2.623999999999822 -0.0166391772421191
2.624999999999822 -0.0166405298273301
2.625999999999822 -0.0166418689451924
2.6269999999998217 -0.0166431946384168
2.6279999999998216 -0.0166445069496532
2.6289999999998215 -0.0166458059214913
2.6299999999998214 -0.0166470915964596
2.6309999999998213 -0.0166483640170261
2.631999999999821 -0.0166496232255975
2.632999999999821 -0.0166508692645195
2.633999999999821 -0.0166521021760770
2.634999999999821 -0.0166533220024930
2.6359999999998207 -0.0166545287859294
2.6369999999998206 -0.0166557225684866
2.6379999999998205 -0.0166569033922032
2.6389999999998204 -0.0166580712990561
2.6399999999998203 -0.0166592263309604
2.64099999999982 -0.0166603685297696
2.64199999999982 -0.0166614979372745
2.64299999999982 -0.0166626145952043
2.64399999999982 -0.0166637185452255
2.6449999999998197 -0.0166648098289428
2.6459999999998196 -0.0166658884878980
2.6469999999998195 -0.0166669545635706
2.6479999999998194 -0.0166680080973774
2.6489999999998193 -0.0166690491306726
2.649999999999819 -0.0166700777047472
2.650999999999819 -0.0166710938608298
2.651999999999819 -0.0166720976400855
2.652999999999819 -0.0166730890836167
2.6539999999998187 -0.0166740682324624
2.6549999999998186 -0.0166750351275983
2.6559999999998185 -0.0166759898099370
2.6569999999998184 -0.0166769323203272
2.6579999999998183 -0.0166778626995545
2.658999999999818 -0.0166787809883405
2.659999999999818 -0.0166796872273434
2.660999999999818 -0.0166805814571574
2.661999999999818 -0.0166814637183129
2.6629999999998177 -0.0166823340512763
2.6639999999998176 -0.0166831924964500
2.6649999999998175 -0.0166840390941723
2.6659999999998174 -0.0166848738847171
2.6669999999998173 -0.0166856969082943
2.667999999999817 -0.0166865082050493
2.668999999999817 -0.0166873078150630
2.669999999999817 -0.0166880957783518
2.670999999999817 -0.0166888721348677
2.6719999999998167 -0.0166896369244977
2.6729999999998166 -0.0166903901870645
2.6739999999998165 -0.0166911319623256
2.6749999999998164 -0.0166918622899737
2.6759999999998163 -0.0166925812096368
2.676999999999816 -0.0166932887608775
2.677999999999816 -0.0166939849831936
2.678999999999816 -0.0166946699160176
2.679999999999816 -0.0166953435987169
2.6809999999998158 -0.0166960060705933
2.6819999999998156 -0.0166966573708835
2.6829999999998155 -0.0166972975387591
2.6839999999998154 -0.0166979266133253
2.6849999999998153 -0.0166985446336224
2.685999999999815 -0.0166991516386252
2.686999999999815 -0.0166997476672425
2.687999999999815 -0.0167003327583172
2.688999999999815 -0.0167009069506269
2.6899999999998148 -0.0167014702828832
2.6909999999998147 -0.0167020227937312
2.6919999999998145 -0.0167025645217509
2.6929999999998144 -0.0167030955054557
2.6939999999998143 -0.0167036157832931
2.694999999999814 -0.0167041253936443
2.695999999999814 -0.0167046243748248
2.696999999999814 -0.0167051127650832
2.697999999999814 -0.0167055906026021
2.6989999999998138 -0.0167060579254977
2.6999999999998137 -0.0167065147718199
2.7009999999998136 -0.0167069611795522
2.7019999999998134 -0.0167073971866111
2.7029999999998133 -0.0167078228308471
2.703999999999813 -0.0167082381500439
2.704999999999813 -0.0167086431819186
2.705999999999813 -0.0167090379641214
2.706999999999813 -0.0167094225342360
2.707999999999813 -0.0167097969297791
2.7089999999998127 -0.0167101611882008
2.7099999999998126 -0.0167105153468841
2.7109999999998124 -0.0167108594431453
2.7119999999998123 -0.0167111935142335
2.7129999999998122 -0.0167115175973310
2.713999999999812 -0.0167118317295530
2.714999999999812 -0.0167121359479475
2.715999999999812 -0.0167124302894954
2.716999999999812 -0.0167127147911108
2.7179999999998117 -0.0167129894896400
2.7189999999998116 -0.0167132544218625
2.7199999999998115 -0.0167135096244904
2.7209999999998113 -0.0167137551341685
2.7219999999998112 -0.0167139909874743
2.722999999999811 -0.0167142172209178
2.723999999999811 -0.0167144338709418
2.724999999999811 -0.0167146409739214
2.725999999999811 -0.0167148385661644
2.7269999999998107 -0.0167150266839111
2.7279999999998106 -0.0167152053633343
2.7289999999998105 -0.0167153746405390
2.7299999999998104 -0.0167155345515628
2.7309999999998102 -0.0167156851323757
2.73199999999981 -0.0167158264188801
2.73299999999981 -0.0167159584469104
2.73399999999981 -0.0167160812522337
2.73499999999981 -0.0167161948705493
2.7359999999998097 -0.0167162993374884
2.7369999999998096 -0.0167163946886149
2.7379999999998095 -0.0167164809594246
2.7389999999998094 -0.0167165581853454
2.7399999999998093 -0.0167166264017378
2.740999999999809 -0.0167166856438940
2.741999999999809 -0.0167167359470385
2.742999999999809 -0.0167167773463279
2.743999999999809 -0.0167168098768507
2.7449999999998087 -0.0167168335736278
2.7459999999998086 -0.0167168484716119
2.7469999999998085 -0.0167168546056876
2.7479999999998084 -0.0167168520106718
2.7489999999998083 -0.0167168407213133
2.749999999999808 -0.0167168207722927
2.750999999999808 -0.0167167921982229
2.751999999999808 -0.0167167550336483
2.752999999999808 -0.0167167093130457
2.7539999999998077 -0.0167166550708233
2.7549999999998076 -0.0167165923413218
2.7559999999998075 -0.0167165211588133
2.7569999999998074 -0.0167164415575021
2.7579999999998073 -0.0167163535715242
2.758999999999807 -0.0167162572349475
2.759999999999807 -0.0167161525817718
2.760999999999807 -0.0167160396459288
2.761999999999807 -0.0167159184612817
2.7629999999998067 -0.0167157890616262
2.7639999999998066 -0.0167156514806891
2.7649999999998065 -0.0167155057521295
2.7659999999998064 -0.0167153519095380
2.7669999999998063 -0.0167151899864374
2.767999999999806 -0.0167150200162820
2.768999999999806 -0.0167148420324579
2.769999999999806 -0.0167146560682831
2.770999999999806 -0.0167144621570076
2.7719999999998057 -0.0167142603318126
2.7729999999998056 -0.0167140506258118
2.7739999999998055 -0.0167138330720503
2.7749999999998054 -0.0167136077035050
2.7759999999998053 -0.0167133745530847
2.776999999999805 -0.0167131336536298
2.777999999999805 -0.0167128850379130
2.778999999999805 -0.0167126287386382
2.779999999999805 -0.0167123647884415
2.7809999999998047 -0.0167120932198906
2.7819999999998046 -0.0167118140654851
2.7829999999998045 -0.0167115273576564
2.7839999999998044 -0.0167112331287678
2.7849999999998043 -0.0167109314111144
2.785999999999804 -0.0167106222369229
2.786999999999804 -0.0167103056383522
2.787999999999804 -0.0167099816474929
2.788999999999804 -0.0167096502963673
2.7899999999998037 -0.0167093116169299
2.7909999999998036 -0.0167089656410667
2.7919999999998035 -0.0167086124005960
2.7929999999998034 -0.0167082519272677
2.7939999999998033 -0.0167078842527635
2.794999999999803 -0.0167075094086974
2.795999999999803 -0.0167071274266151
2.796999999999803 -0.0167067383379943
2.797999999999803 -0.0167063421742445
2.7989999999998028 -0.0167059389667074
2.7999999999998026 -0.0167055287466565
2.8009999999998025 -0.0167051115452975
2.8019999999998024 -0.0167046873937679
2.8029999999998023 -0.0167042563231374
2.803999999999802 -0.0167038183644077
2.804999999999802 -0.0167033735485124
2.805999999999802 -0.0167029219063174
2.806999999999802 -0.0167024634686206
2.8079999999998018 -0.0167019982661520
2.8089999999998017 -0.0167015263295739
2.8099999999998015 -0.0167010476894804
2.8109999999998014 -0.0167005623763981
2.8119999999998013 -0.0167000704207856
2.812999999999801 -0.0166995718530340
2.813999999999801 -0.0166990667034662
2.814999999999801 -0.0166985550023377
2.815999999999801 -0.0166980367798361
2.8169999999998008 -0.0166975120660814
2.8179999999998007 -0.0166969808911260
2.8189999999998006 -0.0166964432849545
2.8199999999998004 -0.0166958992774837
2.8209999999998003 -0.0166953488985633
2.8219999999998002 -0.0166947921779750
2.8229999999998 -0.0166942291454331
2.8239999999998 -0.0166936598305844
2.8249999999998 -0.0166930842630081
2.8259999999998 -0.0166925024722160
2.8269999999997997 -0.0166919144876525
2.8279999999997996 -0.0166913203386945
2.8289999999997995 -0.0166907200546515
2.8299999999997993 -0.0166901136647658
2.8309999999997992 -0.0166895011982122
2.831999999999799 -0.0166888826840982
2.832999999999799 -0.0166882581514641
2.833999999999799 -0.0166876276292830
2.834999999999799 -0.0166869911464608
2.8359999999997987 -0.0166863487318360
2.8369999999997986 -0.0166857004141803
2.8379999999997985 -0.0166850462221979
2.8389999999997984 -0.0166843861845263
2.8399999999997982 -0.0166837203297357
2.840999999999798 -0.0166830486863294
2.841999999999798 -0.0166823712827438
2.842999999999798 -0.0166816881473481
2.843999999999798 -0.0166809993084449
2.8449999999997977 -0.0166803047942695
2.8459999999997976 -0.0166796046329911
2.8469999999997975 -0.0166788988527111
2.8479999999997974 -0.0166781874814652
2.8489999999997973 -0.0166774705472215
2.849999999999797 -0.0166767480778819
2.850999999999797 -0.0166760201012815
2.851999999999797 -0.0166752866451887
2.852999999999797 -0.0166745477373058
2.8539999999997967 -0.0166738034052678
2.8549999999997966 -0.0166730536766438
2.8559999999997965 -0.0166722985789361
2.8569999999997964 -0.0166715381395810
2.8579999999997963 -0.0166707723859480
2.858999999999796 -0.0166700013453405
2.859999999999796 -0.0166692250449955
2.860999999999796 -0.0166684435120839
2.861999999999796 -0.0166676567737101
2.8629999999997957 -0.0166668648569129
2.8639999999997956 -0.0166660677886643
2.8649999999997955 -0.0166652655958706
2.8659999999997954 -0.0166644583053723
2.8669999999997953 -0.0166636459439433
2.867999999999795 -0.0166628285382921
2.868999999999795 -0.0166620061150610
2.869999999999795 -0.0166611787008266
2.870999999999795 -0.0166603463220996
2.8719999999997947 -0.0166595090053250
2.8729999999997946 -0.0166586667768822
2.8739999999997945 -0.0166578196630847
2.8749999999997944 -0.0166569676901805
2.8759999999997943 -0.0166561108843520
2.876999999999794 -0.0166552492717162
2.877999999999794 -0.0166543828783245
2.878999999999794 -0.0166535117301629
2.879999999999794 -0.0166526358531521
2.8809999999997937 -0.0166517552731473
2.8819999999997936 -0.0166508700159386
2.8829999999997935 -0.0166499801072509
2.8839999999997934 -0.0166490855727437
2.8849999999997933 -0.0166481864380117
2.885999999999793 -0.0166472827285842
2.886999999999793 -0.0166463744699257
2.887999999999793 -0.0166454616874356
2.888999999999793 -0.0166445444064485
2.8899999999997927 -0.0166436226522341
2.8909999999997926 -0.0166426964499974
2.8919999999997925 -0.0166417658248783
2.8929999999997924 -0.0166408308019522
2.8939999999997923 -0.0166398914062301
2.894999999999792 -0.0166389476626581
2.895999999999792 -0.0166379995961178
2.896999999999792 -0.0166370472314263
2.897999999999792 -0.0166360905933364
2.8989999999997917 -0.0166351297065365
2.8999999999997916 -0.0166341645956505
2.9009999999997915 -0.0166331952852383
2.9019999999997914 -0.0166322217997954
2.9029999999997913 -0.0166312441637533
2.903999999999791 -0.0166302624014793
2.904999999999791 -0.0166292765372766
2.905999999999791 -0.0166282865953847
2.906999999999791 -0.0166272925999789
2.9079999999997908 -0.0166262945751708
2.9089999999997906 -0.0166252925450081
2.9099999999997905 -0.0166242865334749
2.9109999999997904 -0.0166232765644914
2.9119999999997903 -0.0166222626619145
2.91299999999979 -0.0166212448495373
2.91399999999979 -0.0166202231510893
2.91499999999979 -0.0166191975902368
2.91599999999979 -0.0166181681905826
2.9169999999997898 -0.0166171349756663
2.9179999999997897 -0.0166160979689642
2.9189999999997895 -0.0166150571938891
2.9199999999997894 -0.0166140126737912
2.9209999999997893 -0.0166129644319572
2.921999999999789 -0.0166119124916110
2.922999999999789 -0.0166108568759134
2.923999999999789 -0.0166097976079626
2.924999999999789 -0.0166087347107937
2.9259999999997888 -0.0166076682073791
2.9269999999997887 -0.0166065981206286
2.9279999999997885 -0.0166055244733894
2.9289999999997884 -0.0166044472884460
2.9299999999997883 -0.0166033665885203
2.930999999999788 -0.0166022823962722
2.931999999999788 -0.0166011947342987
2.932999999999788 -0.0166001036251350
2.933999999999788 -0.0165990090912537
2.934999999999788 -0.0165979111550654
2.9359999999997877 -0.0165968098389184
2.9369999999997876 -0.0165957051650993
2.9379999999997874 -0.0165945971558324
2.9389999999997873 -0.0165934858332803
2.9399999999997872 -0.0165923712195437
2.940999999999787 -0.0165912533366615
2.941999999999787 -0.0165901322066109
2.942999999999787 -0.0165890078513075
2.943999999999787 -0.0165878802926055
2.9449999999997867 -0.0165867495522971
2.9459999999997866 -0.0165856156521136
2.9469999999997865 -0.0165844786137248
2.9479999999997863 -0.0165833384587390
2.9489999999997862 -0.0165821952087034
2.949999999999786 -0.0165810488851043
2.950999999999786 -0.0165798995093666
2.951999999999786 -0.0165787471028542
2.952999999999786 -0.0165775916868702
2.9539999999997857 -0.0165764332826569
2.9549999999997856 -0.0165752719113955
2.9559999999997855 -0.0165741075942068
2.9569999999997854 -0.0165729403521506
2.9579999999997852 -0.0165717702062265
2.958999999999785 -0.0165705971773734
2.959999999999785 -0.0165694212864696
2.960999999999785 -0.0165682425543333
2.961999999999785 -0.0165670610017223
2.9629999999997847 -0.0165658766493341
2.9639999999997846 -0.0165646895178061
2.9649999999997845 -0.0165634996277158
2.9659999999997844 -0.0165623069995803
2.9669999999997843 -0.0165611116538572
2.967999999999784 -0.0165599136109439
2.968999999999784 -0.0165587128911783
2.969999999999784 -0.0165575095148382
2.970999999999784 -0.0165563035021423
2.9719999999997837 -0.0165550948732494
2.9729999999997836 -0.0165538836482586
2.9739999999997835 -0.0165526698472101
2.9749999999997834 -0.0165514534900845
2.9759999999997833 -0.0165502345968031
2.976999999999783 -0.0165490131872280
2.977999999999783 -0.0165477892811623
2.978999999999783 -0.0165465628983500
2.979999999999783 -0.0165453340584763
2.9809999999997827 -0.0165441027811672
2.9819999999997826 -0.0165428690859901
2.9829999999997825 -0.0165416329924538
2.9839999999997824 -0.0165403945200080
2.9849999999997823 -0.0165391536880443
2.985999999999782 -0.0165379105158956
2.986999999999782 -0.0165366650228363
2.987999999999782 -0.0165354172280827
2.988999999999782 -0.0165341671507925
2.9899999999997817 -0.0165329148100655
2.9909999999997816 -0.0165316602249431
2.9919999999997815 -0.0165304034144091
2.9929999999997814 -0.0165291443973889
2.9939999999997813 -0.0165278831927503
2.994999999999781 -0.0165266198193030
2.995999999999781 -0.0165253542957996
2.996999999999781 -0.0165240866409342
2.997999999999781 -0.0165228168733441
2.9989999999997807 -0.0165215450116086
2.9999999999997806 -0.0165202710742499
